Homogeneous photospheric parameters and C abundances in G and K nearby stars with and without planets

We present a determination of photospheric parameters and C abundances for a sample of 172 G and K dwarfs, subgiants, and giants with and without detected planets in the solar neighbourhood. The analysis was based on high S/N and high resolution spectra observed with the ELODIE spectrograph, and for which the observational data was publicly available. We intend to contribute precise and homogeneous C abundances in studies that compare the behaviour of light elements in stars, hosting planets or not. This will bring new arguments to the discussion of possible anomalies that have been suggested and will contribute to a better understanding of different planetary formation process. The photospheric parameters were computed through the excitation potential, equivalent widths, and ionisation equilibrium of Fe lines selected in the spectra. C abundances were derived from spectral synthesis applied to prominent molecular head bands of C_2 Swan (5128 and 5165) and to a C atomic line (5380.3). The distribution of [C/Fe] vs. [Fe/H] shows no difference in the behaviour of planet-host stars in comparison with stars for which no planet was detected, for both dwarf and giant subsamples. This result is in agreement with the hypothesis of primordial origin for the chemical abundances presently observed instead of self-enrichment during the planetary system formation and evolution. Additionally, giants are clearly depleted in [C/Fe] (~0.14 dex) when compared with dwarfs, which is probably related to evolution-induced mixing of H-burning products in the envelope of evolved stars. Subgiants, although in small number, seems to follow the same C abundance distribution as dwarfs. We also analysed the kinematics of the sample stars that, in majority, are members of the Galaxy's thin disc. Finally, comparisons with other analogue studies were performed and, within the uncertainties, showed good agreement.

==> ReadMe.txt <==
J/A+A/vol/page    Photospheric parameters and C abundances    (Da Silva+, year)
================================================================================
Homogeneous photospheric parameters and C abundances in G and K nearby stars
with and without planets
     R. Da Silva, A. Milone, B.E. Reddy
    <Astron. Astrophys. vol, page (year)>
    =2010A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: stars: fundamental parameters - stars: abundances -
          methods: data analysis - planets and satellites: general

Description:
    The files atm_mol.dat and atm_strg.dat contain tables with atomic and
    molecular line parameters required by the MOOG code (Kurucz 1995) to compute
    synthetic spectra: the rest wavelength, the line identification, the
    excitation potential of lower level, the oscillator strength, and the
    dissociation energy (only for molecular features). The line parameters of
    the following spectral regions are listed: from 5115 to 5170 Angstroms,
    containing the C2 molecular band head around 5128 and 5165; from 5360 to
    5390 Angstroms, containing the Carbon atomic line at 5380.3; and the region
    from 5195 to 5225 Angstroms, which was also used to treat the C2 molecular
    band head around 5165.
    
    The opacity contributions of strong atomic lines can be distinctly
    considered by the MOOG code. Therefore, strong lines are listed in a
    separate file (atm_strg.dat).
    
    The data was taken from Kurucz (1995) and from the Vienna Atomic Line
    Database (VALD - Kupka et al. 2000, Kupka et al. 1999, Piskunov et al. 1995,
    Ryabchikova et al. 1997), using the "Extract Stellar" option for
    Teff = 5777 K, log g = 4.44, microturbulence = 1.0 km/s, and a detection
    limit of 0.001 (which means that lines with central depths < 0.1% of the
    continuum were rejected). In order to fit the solar spectrum, a correction
    factor of 0.85 was applied for C2 lines, and a correction factor of 0.5 for
    MgH lines. The oscillator strength values of some atomic and molecular lines
    were also revised when needed.
    
    The file cfe_3reg.dat contains individual Cabon abundance ratios with
    respect to Iron, together with their errors, computed from the three C
    abundance indicators studied here: the C2 molecular band head around 5128
    and 5165 Angstroms, and the C atomic line at 5380.3 Angstroms.
    
File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
atm_mol.dat     43     6928   Atomic and molecular line parameters
atm_strg.dat    34       50   Strong atomic lines
cfe_3reg.dat    49      172   [C/Fe] abundances and errors for the three C
                              abundance indicators: 5128, 5165, and 5380
--------------------------------------------------------------------------------

Byte-by-byte Description of file: atm_mol.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 10  F10.4 0.1nm   WL        Spectral line wavelength
  12- 17  A6    ---     Ident     Atomic and molecular line identification
  19- 25  F7.3  eV      chi       Excitation potential
  27- 36  E10.3 ---     gf        Oscillator strength
  38- 43  F6.3  eV      D0        Dissociation energy for molecular features
--------------------------------------------------------------------------------

Byte-by-byte Description of file: atm_strg.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 10  F10.4 0.1nm   WL        Spectral line wavelength
  12- 16  A5    ---     Ident     Atomic and molecular line identification
  18- 23  F6.3  eV      chi       Excitation potential
  25- 34  E10.3 ---     gf        Oscillator strength
--------------------------------------------------------------------------------

Byte-by-byte Description of file: cfe_3reg.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 10  A10   ---     Name      HD stellar number
  12- 17  F6.2  ---     CFe5128   Abundance ratio [C/Fe] from the 5128 region
  19- 23  F5.2  ---     e_CFe5128 error in [C/Fe] from the 5128 region
  25- 30  F6.2  ---     CFe5165   Abundance ratio [C/Fe] from the 5165 region
  32- 36  F5.2  ---     e_CFe5165 error in [C/Fe] from the 5165 region
  38- 43  F6.2  ---     CFe5380   Abundance ratio [C/Fe] from the 5380 line
  45- 49  F5.2  ---     e_CFe5380 error in [C/Fe] from the 5380 line
--------------------------------------------------------------------------------

References:
  Kupka et al.,        1999A&AS..138..119K
  Kupka et al.,        2000BaltA...9..590K
  Kurucz,              1995ASPC...81..CD18
  Piskunov et al.,     1995A&AS..112..525P
  Ryabchikova, et al., 1997BaltA...6..244R
================================================================================
(End)          Name [Institution]                                    01-Jan-2003


==> atm_mol.dat <==
 5115.0080  606.0   3.552  0.496E-03  6.156
 5115.0300  606.0   0.398  0.145E+00  6.156
 5115.0440  112.0   0.521  0.105E+00  1.270
 5115.0600  606.0   0.697  0.266E-04  6.156
 5115.0660  606.0   0.836  0.243E-04  6.156
 5115.0750  112.0   0.361  0.334E+00  1.270
 5115.0770  606.0   0.850  0.225E-04  6.156
 5115.0970  606.0   0.439  0.188E-03  6.156
 5115.1060  112.0   0.361  0.220E-01  1.270
 5115.1320   58.1   1.742  0.151E+00       
 5115.1480  606.0   0.850  0.244E-04  6.156
 5115.1610  606.0   0.697  0.311E-04  6.156
 5115.1610   26.0   4.956  0.502E-02       
 5115.1750  606.0   2.654  0.348E+00  6.156
 5115.1990  606.0   2.487  0.100E-03  6.156
 5115.2040  112.0   1.347  0.186E-04  1.270
 5115.2040  112.0   1.347  0.190E-04  1.270
 5115.2360   58.1   2.145  0.741E-01       
 5115.2480  112.0   1.100  0.114E-01  1.270
 5115.2480  112.0   1.100  0.117E-01  1.270
 5115.2550  606.0   3.552  0.443E-03  6.156
 5115.2630  606.0   3.768  0.511E-03  6.156
 5115.2670  606.0   2.730  0.222E-03  6.156
 5115.2680   40.0   2.023  0.794E+00       
 5115.2730  606.0   0.392  0.235E-03  6.156
 5115.2840  606.0   2.200  0.106E-03  6.156
 5115.3280  606.0   0.445  0.146E-04  6.156
 5115.3470  606.0   0.445  0.368E-04  6.156
 5115.3860  606.0   2.487  0.756E+00  6.156
 5115.4320  606.0   2.730  0.251E-03  6.156
 5115.4610  606.0   0.439  0.228E-02  6.156
 5115.4710  606.0   0.394  0.140E-02  6.156
 5115.4910  606.0   0.438  0.420E-02  6.156
 5115.4940  606.0   2.654  0.344E+00  6.156
 5115.4980  606.0   3.320  0.192E+01  6.156
 5115.5020  606.0   2.654  0.353E+00  6.156
 5115.5160  606.0   2.487  0.996E-04  6.156
 5115.5180  606.0   0.809  0.222E-04  6.156
 5115.5220  606.0   0.397  0.172E-02  6.156
 5115.5240  112.0   1.245  0.656E-03  1.270
 5115.5250  606.0   0.399  0.129E+00  6.156
 5115.5900  606.0   2.487  0.747E+00  6.156
 5115.5980  606.0   2.200  0.106E-03  6.156
 5115.6220  606.0   0.716  0.248E-04  6.156
 5115.6260  606.0   3.549  0.435E-03  6.156
 5115.6380   20.0   4.763  0.527E-02       
 5115.6710  606.0   0.641  0.685E+00  6.156
 5115.6730  606.0   0.809  0.245E-04  6.156
 5115.6910  606.0   0.641  0.664E+00  6.156
 5115.7090  606.0   2.487  0.765E+00  6.156
 5115.7140  606.0   0.707  0.256E-04  6.156
 5115.7340  606.0   0.707  0.297E-04  6.156
 5115.7580  606.0   0.717  0.286E-04  6.156
 5115.7600  606.0   0.641  0.646E+00  6.156
 5115.7650  606.0   0.760  0.773E-03  6.156
 5115.7760   26.0   3.573  0.182E-02       
 5115.7810  606.0   0.760  0.215E+01  6.156
 5115.7900  606.0   0.760  0.219E+01  6.156
 5115.7920  606.0   0.641  0.539E-03  6.156
 5115.8010  112.0   0.512  0.352E-01  1.270
 5115.8080  606.0   0.822  0.223E-04  6.156
 5115.8100  606.0   0.822  0.244E-04  6.156
 5115.8190  606.0   2.135  0.132E-03  6.156
 5115.8250  606.0   0.432  0.204E-03  6.156
 5115.8600  606.0   3.733  0.649E-03  6.156
 5115.8630  606.0   2.736  0.177E-03  6.156
 5115.8710  606.0   0.760  0.211E+01  6.156
 5115.8820  112.0   1.397  0.485E-05  1.270
 5115.8820  112.0   1.397  0.475E-05  1.270
 5115.9020  606.0   0.783  0.224E-04  6.156
 5115.9320  606.0   0.737  0.236E-04  6.156
 5115.9420  606.0   0.439  0.110E-02  6.156
 5115.9560  112.0   0.467  0.157E+01  1.270
 5115.9700  112.0   0.361  0.372E+00  1.270
 5115.9850  606.0   3.105  0.907E+00  6.156
 5116.0210  606.0   0.759  0.228E-04  6.156
 5116.0340  112.0   0.467  0.148E-02  1.270
 5116.0350  112.0   0.521  0.336E-01  1.270
 5116.0350  112.0   0.521  0.275E-01  1.270
 5116.0430  112.0   0.513  0.149E-01  1.270
 5116.0430  112.0   0.513  0.837E-02  1.270
 5116.0430   26.0   4.143  0.564E-02       
 5116.0470  606.0   2.736  0.144E-03  6.156
 5116.0490   24.1   3.714  0.231E-03       
 5116.0570  606.0   0.784  0.249E-04  6.156
 5116.0590  606.0   0.433  0.211E-03  6.156
 5116.0810  606.0   0.760  0.829E-06  6.156
 5116.0970  606.0   0.760  0.772E-03  6.156
 5116.1050  606.0   0.737  0.268E-04  6.156
 5116.1180  606.0   2.135  0.133E-03  6.156
 5116.1220   28.0   4.236  0.247E-02       
 5116.1240  112.0   0.513  0.433E+01  1.270
 5116.1280  606.0   0.641  0.539E-03  6.156
 5116.1740  606.0   0.439  0.482E-04  6.156
 5116.1850   22.0   3.569  0.147E+00       
 5116.2000  606.0   0.727  0.276E-04  6.156
 5116.2040  606.0   0.760  0.256E-04  6.156
 5116.2110  606.0   0.727  0.241E-04  6.156
 5116.2280  606.0   2.695  0.228E-03  6.156
 5116.2290  606.0   0.641  0.788E-06  6.156
 5116.2360  606.0   0.796  0.223E-04  6.156
 5116.2380  606.0   2.736  0.152E-03  6.156
 5116.2380  606.0   0.311  0.152E-02  6.156
 5116.2740  112.0   0.513  0.102E-02  1.270
 5116.2780  606.0   0.392  0.126E-02  6.156
 5116.2900  606.0   2.446  0.772E-04  6.156
 5116.2960  606.0   0.396  0.124E+00  6.156
 5116.3000  112.0   0.967  0.598E-02  1.270
 5116.3000  606.0   0.796  0.246E-04  6.156
 5116.3060  606.0   0.439  0.200E-04  6.156
 5116.3560  112.0   0.513  0.105E-02  1.270
 5116.3680  606.0   0.400  0.113E+00  6.156
 5116.3720  112.0   0.467  0.151E-02  1.270
 5116.3910  606.0   0.457  0.130E-03  6.156
 5116.3930  112.0   1.157  0.618E-02  1.270
 5116.4080  112.0   0.486  0.295E+01  1.270
 5116.4100  606.0   2.695  0.215E-03  6.156
 5116.4140  606.0   0.457  0.136E-03  6.156
 5116.4180  112.0   0.967  0.139E+01  1.270
 5116.4240  112.0   1.157  0.216E+01  1.270
 5116.4240  606.0   0.432  0.462E-02  6.156
 5116.4290  606.0   0.395  0.173E-02  6.156
 5116.4420  606.0   0.427  0.232E-03  6.156
 5116.4450  112.0   0.521  0.288E-01  1.270
 5116.4500  112.0   0.467  0.169E+01  1.270
 5116.4550  112.0   0.349  0.483E-01  1.270
 5116.4560  606.0   3.320  0.191E+01  6.156
 5116.4730  606.0   0.771  0.225E-04  6.156
 5116.4770  112.0   0.521  0.184E+00  1.270
 5116.4770  606.0   0.748  0.263E-04  6.156
 5116.4870  606.0   0.748  0.231E-04  6.156
 5116.4890  606.0   3.510  0.135E+01  6.156
 5116.4910   26.0   3.884  0.195E-04       
 5116.4930  606.0   2.446  0.491E+00  6.156
 5116.4950  606.0   0.457  0.289E-02  6.156
 5116.5060  112.0   0.513  0.450E+01  1.270
 5116.5090  606.0   0.771  0.252E-04  6.156
 5116.5240  112.0   0.487  0.116E-02  1.270
 5116.5260  606.0   2.386  0.156E-03  6.156
 5116.5370  606.0   0.457  0.163E-02  6.156
 5116.5390   58.1   0.902  0.257E-02       
 5116.5700   60.1   0.742  0.977E-02       
 5116.5870  112.0   0.967  0.134E+01  1.270
 5116.5970  606.0   0.392  0.293E-03  6.156
 5116.6060  606.0   0.311  0.153E-02  6.156
 5116.6190   26.0   3.884  0.573E-04       
 5116.6260  606.0   0.433  0.111E-02  6.156
 5116.6520  606.0   0.311  0.106E+01  6.156
 5116.6530   21.0   2.139  0.681E+00       
 5116.6660  112.0   0.486  0.119E-02  1.270
 5116.6710  606.0   3.510  0.135E+01  6.156
 5116.6730  606.0   3.559  0.530E-03  6.156
 5116.6770  606.0   3.510  0.136E+01  6.156
 5116.6890   62.1   0.933  0.191E+00       
 5116.6920  606.0   2.386  0.158E+01  6.156
 5116.7070  606.0   0.457  0.219E-02  6.156
 5116.7330  606.0   0.627  0.664E+00  6.156
 5116.7350  606.0   2.389  0.104E-03  6.156
 5116.7510  606.0   0.311  0.101E+01  6.156
 5116.7560  606.0   0.433  0.242E-02  6.156
 5116.7630  112.0   1.157  0.209E+01  1.270
 5116.7630   21.0   2.136  0.531E+00       
 5116.7820  112.0   0.487  0.309E+01  1.270
 5116.7930  606.0   0.391  0.103E-02  6.156
 5116.8000  606.0   0.627  0.646E+00  6.156
 5116.8100  606.0   0.457  0.654E-05  6.156
 5116.8180  606.0   0.397  0.109E+00  6.156
 5116.8260  606.0   0.427  0.238E-03  6.156
 5116.8300  606.0   0.457  0.110E-04  6.156
 5116.8680  606.0   0.627  0.627E+00  6.156
 5116.8840  606.0   0.311  0.976E+00  6.156
 5116.9270  606.0   2.389  0.728E+00  6.156
 5116.9430   26.0   2.949  0.344E-05       
 5116.9440  606.0   0.627  0.553E-03  6.156
 5116.9850  606.0   1.110  0.836E-04  6.156
 5116.9920  606.0   2.039  0.147E-03  6.156
 5117.0250  606.0   1.110  0.852E-04  6.156
 5117.0340   26.1  10.431  0.914E+00       
 5117.0530  112.0   0.645  0.505E-01  1.270
 5117.0530  112.0   0.645  0.530E-01  1.270
 5117.0710  606.0   0.627  0.553E-03  6.156
 5117.1270  606.0   0.216  0.119E-05  6.156
 5117.1590   62.0   0.282  0.135E+01       
 5117.1690   58.1   1.402  0.891E+00       
 5117.1900  606.0   0.390  0.648E-03  6.156
 5117.2060  606.0   2.355  0.156E-03  6.156
 5117.2160  606.0   0.627  0.827E-06  6.156
 5117.2380   92.1   0.285  0.766E-02       
 5117.2470  606.0   0.398  0.936E-01  6.156
 5117.2670  606.0   0.427  0.258E-02  6.156
 5117.2770  606.0   0.427  0.510E-02  6.156
 5117.2920   23.0   1.945  0.138E-02       
 5117.3000  606.0   2.438  0.129E-03  6.156
 5117.3170  606.0   1.283  0.231E-03  6.156
 5117.3170  606.0   2.950  0.242E-03  6.156
 5117.3230  606.0   0.433  0.271E-04  6.156
 5117.3240  606.0   0.421  0.266E-03  6.156
 5117.3550  606.0   0.433  0.632E-04  6.156
 5117.3830  606.0   2.355  0.138E+01  6.156
 5117.3840  606.0   3.337  0.441E+00  6.156
 5117.3880  606.0   0.394  0.103E+00  6.156
 5117.3930  606.0   2.473  0.107E-03  6.156
 5117.3980  606.0   3.084  0.414E+00  6.156
 5117.4110  606.0   0.245  0.134E-04  6.156
 5117.4240  606.0   1.284  0.232E-03  6.156
 5117.4250   24.0   3.556  0.172E-02       
 5117.4560  606.0   2.950  0.191E-03  6.156
 5117.4720  606.0   3.734  0.642E-03  6.156
 5117.4780  606.0   2.438  0.107E+01  6.156
 5117.5230   59.1   0.922  0.263E-01       
 5117.5440  606.0   2.473  0.122E+01  6.156
 5117.5440  606.0   2.387  0.157E-03  6.156
 5117.5470  606.0   2.950  0.176E-03  6.156
 5117.5690   26.0   4.796  0.708E-03       
 5117.5710  606.0   2.950  0.243E-03  6.156
 5117.5990  606.0   2.950  0.217E-03  6.156
 5117.6040  606.0   2.438  0.129E-03  6.156
 5117.6270  606.0   0.422  0.272E-03  6.156
 5117.6390  606.0   2.473  0.106E-03  6.156
 5117.6410  606.0   2.473  0.121E+01  6.156
 5117.6490  606.0   2.439  0.106E+01  6.156
 5117.6540  606.0   0.245  0.278E-05  6.156
 5117.6740  606.0   3.337  0.445E+00  6.156
 5117.6860  606.0   2.950  0.216E-03  6.156
 5117.7020  606.0   3.338  0.437E+00  6.156
 5117.7050  606.0   2.387  0.156E+01  6.156
 5117.7140  606.0   2.950  0.207E-03  6.156
 5117.7200  606.0   2.392  0.652E-04  6.156
 5117.7560  606.0   0.394  0.166E-02  6.156
 5117.7680  606.0   0.428  0.111E-02  6.156
 5117.7740  606.0   3.055  0.619E+00  6.156
 5117.7880  606.0   2.438  0.108E+01  6.156
 5117.7950  606.0   2.473  0.123E+01  6.156
 5117.8180  606.0   0.417  0.308E-03  6.156
 5117.8230  606.0   2.878  0.359E-03  6.156
 5117.8390  606.0   1.086  0.829E-04  6.156
 5117.8530  112.0   1.606  0.313E+00  1.270
 5117.8700  112.0   0.051  0.181E-01  1.270
 5117.9160  606.0   2.072  0.117E-03  6.156
 5117.9220  606.0   3.478  0.341E-03  6.156
 5117.9310  606.0   2.073  0.117E-03  6.156
 5117.9340   25.0   3.134  0.724E-01       
 5117.9450   58.1   1.247  0.166E+00       
 5117.9690  606.0   2.878  0.288E-03  6.156
 5118.0230  112.0   0.936  0.608E-02  1.270
 5118.0310   59.1   0.550  0.372E-01       
 5118.0470  606.0   2.392  0.654E-04  6.156
 5118.0470   27.0   3.971  0.111E-01       
 5118.0630  606.0   0.421  0.568E-02  6.156
 5118.0640  606.0   0.739  0.211E+01  6.156
 5118.0660  606.0   0.739  0.215E+01  6.156
 5118.0790  606.0   0.739  0.786E-03  6.156
 5118.0900  606.0   2.878  0.264E-03  6.156
 5118.0990  606.0   0.395  0.896E-01  6.156
 5118.1010  606.0   0.427  0.823E-04  6.156
 5118.1040  606.0   2.878  0.363E-03  6.156
 5118.1090  606.0   2.311  0.567E-04  6.156
 5118.1130  606.0   0.613  0.646E+00  6.156
 5118.1200  606.0   2.878  0.320E-03  6.156
 5118.1280  606.0   0.613  0.627E+00  6.156
 5118.1440  112.0   0.936  0.134E+01  1.270
 5118.1480  606.0   0.443  0.131E-03  6.156
 5118.1720  606.0   0.739  0.207E+01  6.156
 5118.1760  606.0   0.392  0.144E-02  6.156
 5118.2080  606.0   0.428  0.366E-04  6.156
 5118.2240  112.0   0.936  0.128E+01  1.270
 5118.2330  606.0   0.443  0.137E-03  6.156
 5118.2360  606.0   2.878  0.318E-03  6.156
 5118.2400  112.0   0.450  0.144E+01  1.270
 5118.2500  606.0   0.614  0.609E+00  6.156
 5118.2540  606.0   2.878  0.314E-03  6.156
 5118.2570  606.0   0.739  0.788E-03  6.156
 5118.2590  606.0   0.613  0.569E-03  6.156
 5118.2600  606.0   0.443  0.225E-02  6.156
 5118.2730  606.0   0.739  0.854E-06  6.156
 5118.2880  606.0   2.040  0.146E-03  6.156
 5118.2960  606.0   0.422  0.110E-02  6.156
 5118.3000  606.0   0.417  0.314E-03  6.156
 5118.3080   58.1   3.144  0.102E+01       
 5118.3140  112.0   0.450  0.156E-02  1.270
 5118.3430  112.0   0.147  0.125E+01  1.270
 5118.3490   58.1   1.274  0.380E-01       
 5118.3520  112.0   1.032  0.106E-01  1.270
 5118.3520  112.0   1.032  0.103E-01  1.270
 5118.3920  606.0   2.541  0.742E-04  6.156
 5118.3970  606.0   1.254  0.226E-03  6.156
 5118.4110  606.0   0.422  0.275E-02  6.156
 5118.4260  606.0   0.443  0.300E-02  6.156
 5118.4330  606.0   2.387  0.155E+01  6.156
 5118.4350  112.0   0.147  0.102E-01  1.270
 5118.4410  606.0   1.087  0.814E-04  6.156
 5118.4540  606.0   1.254  0.225E-03  6.156
 5118.4870  606.0   0.392  0.815E-01  6.156
 5118.5250  606.0   0.412  0.360E-03  6.156
 5118.5310  606.0   0.396  0.747E-01  6.156
 5118.5380  606.0   0.443  0.498E-05  6.156
 5118.5870  606.0   0.614  0.569E-03  6.156
 5118.5890  606.0   2.541  0.511E+00  6.156
 5118.6400  606.0   2.355  0.156E-03  6.156
 5118.6450  606.0   3.852  0.999E+00  6.156
 5118.6520  112.0   0.450  0.160E-02  1.270
 5118.6700  606.0   0.443  0.167E-02  6.156
 5118.6790  112.0   1.001  0.780E-02  1.270
 5118.6790  112.0   1.001  0.755E-02  1.270
 5118.6970  606.0   0.443  0.921E-05  6.156
 5118.7020  606.0   2.506  0.331E+00  6.156
 5118.7170  606.0   2.541  0.740E-04  6.156
 5118.7180  606.0   0.614  0.868E-06  6.156
 5118.7260  112.0   0.450  0.157E+01  1.270
 5118.7440   24.0   3.556  0.951E-02       
 5118.7570   58.1   1.027  0.676E-02       
 5118.7610   58.1   0.175  0.257E-02       
 5118.7620   58.1   1.092  0.126E-01       
 5118.7670  606.0   0.301  0.158E-02  6.156
 5118.7690  112.0   0.355  0.274E+00  1.270
 5118.7700  112.0   0.239  0.740E+00  1.270
 5118.7880  606.0   0.417  0.639E-02  6.156
 5118.7930  112.0   0.355  0.253E-01  1.270
 5118.8110  606.0   2.355  0.137E+01  6.156
 5118.8280  112.0   0.147  0.132E+01  1.270
 5118.8320  112.0   0.239  0.139E-01  1.270
 5118.8370  606.0   0.417  0.296E-02  6.156
 5118.8410  606.0   2.541  0.505E+00  6.156
 5118.8490  606.0   2.738  0.129E-03  6.156
 5118.8660  606.0   0.301  0.158E-02  6.156
 5118.8690  606.0   2.390  0.720E+00  6.156
 5118.8770  606.0   0.408  0.424E-03  6.156
 5118.9210  606.0   2.541  0.517E+00  6.156
 5118.9220  606.0   0.413  0.364E-03  6.156
 5118.9250  606.0   2.447  0.486E+00  6.156
 5118.9580  606.0   0.390  0.119E-02  6.156
 5118.9590   58.1   1.296  0.912E-02       
 5118.9620  606.0   2.696  0.226E-03  6.156
 5119.0120  606.0   3.551  0.430E-03  6.156
 5119.0330  606.0   2.738  0.150E-03  6.156
 5119.0800  606.0   0.422  0.490E-04  6.156
 5119.0990  112.0   1.397  0.466E-05  1.270
 5119.0990  112.0   1.397  0.475E-05  1.270
 5119.1000   58.1   1.676  0.275E-02       
 5119.1020  606.0   3.767  0.621E-03  6.156
 5119.1120   39.1   0.992  0.437E-01       
 5119.1240  606.0   0.301  0.101E+01  6.156
 5119.1350  606.0   0.392  0.153E-02  6.156
 5119.1380  606.0   2.696  0.194E-03  6.156
 5119.1500  606.0   0.422  0.108E-03  6.156
 5119.2030  606.0   0.301  0.974E+00  6.156
 5119.2290  606.0   2.782  0.136E-03  6.156
 5119.2900  112.0   1.566  0.374E-03  1.270
 5119.2960  112.0   0.528  0.161E+00  1.270
 5119.3200  606.0   2.696  0.194E-03  6.156
 5119.3210   24.0   3.422  0.391E-01       
 5119.3250  112.0   0.239  0.796E+00  1.270
 5119.3430  606.0   3.767  0.630E-03  6.156
 5119.3530  606.0   0.418  0.108E-02  6.156
 5119.3550  606.0   2.112  0.930E-04  6.156
 5119.3670  606.0   0.391  0.115E-02  6.156
 5119.3740  606.0   0.301  0.934E+00  6.156
 5119.3960  606.0   0.394  0.697E-01  6.156
 5119.4000  112.0   1.539  0.689E-03  1.270
 5119.4160  606.0   0.405  0.503E-03  6.156
 5119.4310  112.0   1.194  0.271E+01  1.270
 5119.4340  606.0   0.391  0.583E-01  6.156
 5119.4520  606.0   0.412  0.727E-02  6.156
 5119.4730   24.0   3.556  0.685E-02       
 5119.4850  606.0   0.409  0.427E-03  6.156
 5119.5670  112.0   1.566  0.212E+00  1.270
 5119.5840  606.0   0.401  0.598E-03  6.156
 5119.6130  606.0   2.427  0.155E-03  6.156
 5119.6210   60.1   0.680  0.371E-01       
 5119.6240  112.0   0.906  0.619E-02  1.270
 5119.6300  606.0   0.600  0.627E+00  6.156
 5119.6360  112.0   1.539  0.338E+00  1.270
 5119.6560  606.0   0.600  0.607E+00  6.156
 5119.6590  112.0   1.194  0.658E-02  1.270
 5119.7140  112.0   1.566  0.217E+00  1.270
 5119.7180  606.0   0.392  0.107E-02  6.156
 5119.7180  606.0   0.413  0.104E-02  6.156
 5119.7270  112.0   0.355  0.308E+00  1.270
 5119.7340   58.1   1.140  0.417E-01       
 5119.7450  112.0   0.906  0.129E+01  1.270
 5119.7450  112.0   0.906  0.123E+01  1.270
 5119.7490  606.0   0.601  0.589E+00  6.156
 5119.7730  606.0   2.427  0.158E+01  6.156
 5119.7860  112.0   1.297  0.350E+01  1.270
 5119.7920  112.0   1.194  0.278E+01  1.270
 5119.7970  606.0   0.395  0.556E-01  6.156
 5119.8060  606.0   0.417  0.140E-03  6.156
 5119.8200  606.0   0.413  0.320E-02  6.156
 5119.8220  606.0   0.601  0.585E-03  6.156
 5119.8740  112.0   1.117  0.618E-02  1.270
 5119.8890  606.0   2.427  0.155E-03  6.156
 5119.8900  606.0   0.418  0.657E-04  6.156
 5119.8980  606.0   2.356  0.136E+01  6.156
 5119.9000   26.0   3.882  0.891E-03       
 5119.9030  606.0   2.427  0.156E+01  6.156
 5119.9050  606.0   0.405  0.505E-03  6.156
 5119.9320  606.0   0.392  0.117E-02  6.156
 5119.9370  606.0   0.398  0.709E-03  6.156
 5119.9390  606.0   0.396  0.833E-03  6.156
 5119.9420  112.0   1.117  0.209E+01  1.270
 5119.9490  112.0   1.297  0.678E-02  1.270
 5119.9490  606.0   2.269  0.802E-04  6.156
 5119.9760  606.0   0.394  0.960E-03  6.156
 5119.9880  606.0   0.238  0.195E-04  6.156
 5119.9940  606.0   0.600  0.585E-03  6.156
 5120.0540  606.0   2.427  0.159E+01  6.156
 5120.0590  112.0   0.528  0.238E-01  1.270
 5120.0660  606.0   0.408  0.836E-02  6.156
 5120.0820  112.0   0.459  0.281E+01  1.270
 5120.0980  112.0   0.528  0.237E+00  1.270
 5120.1070  112.0   0.467  0.222E-01  1.270
 5120.1070  112.0   0.467  0.206E-01  1.270
 5120.1510  606.0   0.409  0.349E-02  6.156
 5120.1600  606.0   0.601  0.913E-06  6.156
 5120.1810  112.0   1.297  0.358E+01  1.270
 5120.1840  112.0   1.117  0.203E+01  1.270
 5120.1940  112.0   0.459  0.118E-02  1.270
 5120.2740  606.0   2.270  0.804E-04  6.156
 5120.2910   41.0   0.049  0.380E-01       
 5120.3180  112.0   0.434  0.132E+01  1.270
 5120.3180  606.0   0.588  0.607E+00  6.156
 5120.3350  606.0   0.588  0.588E+00  6.156
 5120.3390  112.0   0.459  0.121E-02  1.270
 5120.3520   26.1   2.828  0.555E-04       
 5120.3530  606.0   0.392  0.494E-01  6.156
 5120.3570  606.0   0.390  0.324E-01  6.156
 5120.3620   24.0   3.435  0.374E-03       
 5120.3650  606.0   0.238  0.513E-05  6.156
 5120.3870  112.0   0.434  0.166E-02  1.270
 5120.3870  606.0   0.402  0.600E-03  6.156
 5120.4150   22.0   2.578  0.351E+01       
 5120.4310  606.0   0.397  0.844E-03  6.156
 5120.4350  606.0   1.227  0.218E-03  6.156
 5120.4350   40.0   1.975  0.263E+00       
 5120.4510  112.0   0.459  0.295E+01  1.270
 5120.4670  606.0   0.588  0.569E+00  6.156
 5120.4690  606.0   3.858  0.110E+01  6.156
 5120.4800  112.0   0.516  0.353E-01  1.270
 5120.4910  606.0   0.588  0.603E-03  6.156
 5120.5320  606.0   0.212  0.123E-05  6.156
 5120.5680  112.0   1.540  0.331E+00  1.270
 5120.5900  606.0   0.405  0.976E-02  6.156
 5120.6110  606.0   2.819  0.353E-03  6.156
 5120.6160  606.0   0.413  0.882E-04  6.156
 5120.6210  606.0   0.718  0.802E-03  6.156
 5120.6240  606.0   0.399  0.715E-03  6.156
 5120.6260  606.0   0.718  0.207E+01  6.156
 5120.6380  606.0   0.718  0.211E+01  6.156
 5120.6610  606.0   0.394  0.106E-02  6.156
 5120.6730   58.1   0.740  0.933E-03       
 5120.7050  606.0   0.409  0.994E-03  6.156
 5120.7150  606.0   0.392  0.102E-02  6.156
 5120.7180  606.0   0.719  0.203E+01  6.156
 5120.7480  606.0   0.413  0.183E-03  6.156
 5120.7590  606.0   1.064  0.790E-04  6.156
 5120.7640  606.0   2.336  0.134E-03  6.156
 5120.7660  606.0   2.819  0.285E-03  6.156
 5120.7680  112.0   0.434  0.170E-02  1.270
 5120.7740  606.0   2.185  0.701E-04  6.156
 5120.7790  606.0   2.075  0.152E-03  6.156
 5120.7880  606.0   1.064  0.808E-04  6.156
 5120.8210  606.0   0.588  0.603E-03  6.156
 5120.8350  606.0   0.429  0.133E-03  6.156
 5120.8370  112.0   0.434  0.145E+01  1.270
 5120.8570  606.0   0.429  0.139E-03  6.156
 5120.8730  112.0   0.478  0.418E+01  1.270
 5120.8730  606.0   0.406  0.921E-03  6.156
 5120.8920   26.0   4.446  0.246E-02       
 5120.9020  606.0   2.819  0.260E-03  6.156
 5120.9050  606.0   2.819  0.357E-03  6.156
 5120.9100  606.0   1.198  0.212E-03  6.156
 5120.9250  606.0   2.819  0.312E-03  6.156
 5120.9470  606.0   0.719  0.882E-06  6.156
 5120.9510  606.0   0.429  0.310E-02  6.156
 5120.9520  606.0   0.719  0.801E-03  6.156
 5120.9550  606.0   2.336  0.104E+01  6.156
 5120.9660  606.0   0.395  0.974E-03  6.156
 5120.9770  606.0   0.588  0.963E-06  6.156
 5120.9770  606.0   0.292  0.163E-02  6.156
 5121.0000  606.0   0.429  0.170E-02  6.156
 5121.0080  606.0   0.405  0.384E-02  6.156
 5121.0170  606.0   0.394  0.554E-01  6.156
 5121.0190  112.0   0.478  0.102E-02  1.270
 5121.0250  112.0   0.535  0.217E+00  1.270
 5121.0570  606.0   2.819  0.309E-03  6.156
 5121.0640  606.0   2.075  0.153E-03  6.156
 5121.0650  606.0   2.819  0.312E-03  6.156
 5121.0730  606.0   0.401  0.116E-01  6.156
 5121.0780  112.0   0.478  0.106E-02  1.270
 5121.0780   24.1   6.869  0.518E-02       
 5121.0960  112.0   0.877  0.632E-02  1.270
 5121.1430  112.0   0.877  0.118E+01  1.270
 5121.1470  112.0   0.625  0.273E-04  1.270
 5121.1470  112.0   0.625  0.264E-04  1.270
 5121.1740  606.0   0.429  0.232E-02  6.156
 5121.2140  112.0   0.877  0.124E+01  1.270
 5121.2220   33.0   6.399  0.316E+01       
 5121.2240  112.0   0.478  0.433E+01  1.270
 5121.2310  606.0   0.402  0.429E-02  6.156
 5121.2400   58.1   1.784  0.145E-01       
 5121.2910  606.0   0.429  0.362E-05  6.156
 5121.3110  112.0   0.528  0.398E-01  1.270
 5121.3110  112.0   0.528  0.336E-01  1.270
 5121.3170  606.0   0.429  0.756E-05  6.156
 5121.3280   60.1   1.121  0.871E-01       
 5121.3320  606.0   0.575  0.588E+00  6.156
 5121.3420  606.0   0.409  0.239E-03  6.156
 5121.3480  606.0   0.392  0.413E-01  6.156
 5121.3640  606.0   0.576  0.569E+00  6.156
 5121.3650  606.0   2.697  0.174E-03  6.156
 5121.3720  606.0   0.409  0.118E-03  6.156
 5121.3750  606.0   0.292  0.165E-02  6.156
 5121.3950  112.0   0.516  0.149E-01  1.270
 5121.3950  112.0   0.516  0.212E-01  1.270
 5121.4090  606.0   1.041  0.768E-04  6.156
 5121.4330  606.0   0.292  0.974E+00  6.156
 5121.4790  606.0   0.576  0.551E+00  6.156
 5121.5310  606.0   1.041  0.786E-04  6.156
 5121.5370  606.0   3.480  0.336E-03  6.156
 5121.5410  606.0   2.697  0.192E-03  6.156
 5121.5430  606.0   0.292  0.934E+00  6.156
 5121.5530  606.0   2.113  0.930E-04  6.156
 5121.5560  606.0   0.576  0.621E-03  6.156
 5121.5570   28.0   3.941  0.989E-01       
 5121.5730  606.0   3.057  0.612E+00  6.156
 5121.5770  606.0   0.398  0.140E-01  6.156
 5121.6080  112.0   0.535  0.201E-01  1.270
 5121.6180   22.1   1.243  0.229E-05       
 5121.6390  112.0   1.194  0.339E-03  1.270
 5121.6520  112.0   0.536  0.289E+00  1.270
 5121.6930  606.0   0.292  0.894E+00  6.156
 5121.6980  112.0   0.351  0.214E+00  1.270
 5121.6980  606.0   3.775  0.603E-03  6.156
 5121.7160  112.0   0.351  0.289E-01  1.270
 5121.7270  606.0   0.576  0.621E-03  6.156
 5121.7390  112.0   0.191  0.281E-01  1.270
 5121.8330  606.0   0.403  0.823E-03  6.156
 5121.8350   26.0   4.985  0.721E-04       
 5121.8470  112.0   0.504  0.272E-01  1.270
 5121.8470  112.0   0.504  0.255E-01  1.270
 5121.8590  606.0   0.396  0.173E-01  6.156
 5121.9190  606.0   0.576  0.102E-05  6.156
 5121.9230  606.0   0.399  0.490E-02  6.156
 5121.9530  112.0   0.347  0.679E-01  1.270
 5121.9650   22.0   3.171  0.697E-01       
 5121.9660   26.0   3.547  0.193E-03       
 5121.9760  606.0   0.406  0.160E-03  6.156
 5122.0900   22.0   2.236  0.310E-02       
 5122.0970  606.0   3.086  0.410E+00  6.156
 5122.1040  606.0   0.397  0.576E-02  6.156
 5122.1150   24.0   1.030  0.664E-03       
 5122.1380   62.0   0.388  0.143E+01       
 5122.1590  606.0   0.398  0.530E-03  6.156
 5122.1830  606.0   0.405  0.312E-03  6.156
 5122.1880  606.0   0.394  0.220E-01  6.156
 5122.1970  606.0   0.393  0.550E-01  6.156
 5122.2220   26.0   4.966  0.151E-03       
 5122.2280  112.0   0.420  0.120E+01  1.270
 5122.2740  606.0   0.563  0.569E+00  6.156
 5122.2920  112.0   0.420  0.178E-02  1.270
 5122.3130  606.0   0.400  0.692E-03  6.156
 5122.3200  606.0   0.564  0.550E+00  6.156
 5122.3630  606.0   0.392  0.290E-01  6.156
 5122.4090  112.0   0.849  0.112E+01  1.270
 5122.4180   58.1   0.529  0.339E-02       
 5122.4310  112.0   0.849  0.647E-02  1.270
 5122.4340  112.0   0.544  0.272E+00  1.270
 5122.4480  606.0   0.564  0.531E+00  6.156
 5122.4630  606.0   2.508  0.326E+00  6.156
 5122.4830  606.0   0.564  0.642E-03  6.156
 5122.5020  606.0   0.415  0.135E-03  6.156
 5122.5210  606.0   3.087  0.130E+01  6.156
 5122.5370  606.0   0.391  0.402E-01  6.156
 5122.5450  112.0   0.849  0.118E+01  1.270
 5122.5850  606.0   2.806  0.247E-03  6.156
 5122.6040  606.0   0.415  0.141E-03  6.156
 5122.6090  606.0   0.395  0.710E-02  6.156
 5122.6430  606.0   0.415  0.238E-02  6.156
 5122.6610  606.0   0.390  0.607E-01  6.156
 5122.6700  606.0   2.337  0.134E-03  6.156
 5122.6770  606.0   0.403  0.217E-03  6.156
 5122.7050  606.0   0.395  0.169E-03  6.156
 5122.7150  112.0   0.420  0.182E-02  1.270
 5122.7220  606.0   0.402  0.406E-03  6.156
 5122.7570  606.0   2.806  0.188E-03  6.156
 5122.7670   24.0   3.368  0.385E-01       
 5122.7680   27.0   3.665  0.227E+00       
 5122.7790  112.0   0.420  0.132E+01  1.270
 5122.7990  606.0   0.699  0.203E+01  6.156
 5122.8030  606.0   0.415  0.322E-02  6.156
 5122.8040  606.0   0.698  0.207E+01  6.156
 5122.8250  606.0   0.699  0.815E-03  6.156
 5122.8290  606.0   0.564  0.642E-03  6.156
 5122.8400  606.0   0.394  0.941E-02  6.156
 5122.8540  606.0   2.337  0.103E+01  6.156
 5122.8750  606.0   0.699  0.199E+01  6.156
 5122.8980  606.0   0.232  0.277E-04  6.156
 5122.9030  606.0   2.806  0.251E-03  6.156
 5122.9180  606.0   3.369  0.194E+01  6.156
 5122.9300  606.0   0.392  0.140E-01  6.156
 5122.9340  606.0   2.806  0.216E-03  6.156
 5122.9440  606.0   0.415  0.243E-05  6.156
 5122.9510  606.0   2.806  0.170E-03  6.156
 5122.9880   57.1   0.321  0.141E+00       
 5122.9920  606.0   0.564  0.108E-05  6.156
 5123.0050  606.0   0.699  0.817E-03  6.156
 5123.0300  606.0   3.369  0.193E+01  6.156
 5123.0310  606.0   0.699  0.911E-06  6.156
 5123.0510  112.0   0.544  0.175E-01  1.270
 5123.0640  606.0   0.415  0.173E-02  6.156
 5123.0700  112.0   1.247  0.341E+01  1.270
 5123.0720  606.0   0.396  0.345E-03  6.156
 5123.0800  606.0   2.806  0.208E-03  6.156
 5123.1010  112.0   0.544  0.341E+00  1.270
 5123.1030  606.0   0.415  0.605E-05  6.156
 5123.1200  606.0   0.392  0.395E-01  6.156
 5123.1220  606.0   2.806  0.214E-03  6.156
 5123.1470  606.0   1.227  0.219E-03  6.156
 5123.1520  606.0   0.552  0.550E+00  6.156
 5123.1790  112.0   1.427  0.182E-04  1.270
 5123.1790  112.0   1.427  0.178E-04  1.270
 5123.1880   26.1   7.703  0.348E-02       
 5123.1960  606.0   0.552  0.531E+00  6.156
 5123.1980  112.0   1.078  0.619E-02  1.270
 5123.2030  606.0   0.233  0.862E-05  6.156
 5123.2070  606.0   3.369  0.196E+01  6.156
 5123.2110   39.1   0.992  0.148E+00       
 5123.2470   26.0   3.071  0.455E-05       
 5123.2660   26.0   3.301  0.630E-04       
 5123.2790   26.0   4.415  0.470E-02       
 5123.2920  112.0   1.078  0.203E+01  1.270
 5123.3120  606.0   0.552  0.513E+00  6.156
 5123.3260  112.0   0.351  0.241E+00  1.270
 5123.3270   25.1   5.993  0.133E-01       
 5123.3310  606.0   2.043  0.117E-03  6.156
 5123.3540  606.0   3.227  0.943E+00  6.156
 5123.3780  112.0   0.227  0.670E+00  1.270
 5123.3970  606.0   0.283  0.171E-02  6.156
 5123.4140  606.0   0.552  0.663E-03  6.156
 5123.4340  112.0   0.227  0.151E-01  1.270
 5123.4500  112.0   1.078  0.197E+01  1.270
 5123.4550  112.0   0.607  0.412E-02  1.270
 5123.4550  112.0   0.607  0.429E-02  1.270
 5123.4610   24.0   1.030  0.110E-02       
 5123.4770  606.0   0.283  0.170E-02  6.156
 5123.5090  606.0   2.187  0.701E-04  6.156
 5123.5230  606.0   3.854  0.992E+00  6.156
 5123.5360  606.0   3.227  0.934E+00  6.156
 5123.5380  112.0   0.821  0.107E+01  1.270
 5123.5580  606.0   0.394  0.651E-04  6.156
 5123.5610  112.0   1.241  0.297E-03  1.270
 5123.5610  112.0   1.241  0.290E-03  1.270
 5123.5650  606.0   0.399  0.523E-03  6.156
 5123.5840  606.0   0.552  0.661E-03  6.156
 5123.5890  112.0   0.433  0.267E+01  1.270
 5123.6120  606.0   0.400  0.295E-03  6.156
 5123.6160  606.0   0.208  0.126E-05  6.156
 5123.6230  112.0   0.821  0.664E-02  1.270
 5123.6550   64.1   1.318  0.363E-01       
 5123.6580   77.0   1.606  0.389E-02       
 5123.6750  606.0   3.227  0.952E+00  6.156
 5123.6970  112.0   0.433  0.120E-02  1.270
 5123.7040  606.0   3.246  0.643E+00  6.156
 5123.7320  112.0   0.821  0.113E+01  1.270
 5123.7790   60.1   0.380  0.245E+00       
 5123.7810  606.0   0.283  0.934E+00  6.156
 5123.8020  606.0   0.552  0.114E-05  6.156
 5123.8330  606.0   0.398  0.399E-03  6.156
 5123.8650  112.0   0.433  0.124E-02  1.270
 5123.8740  606.0   0.283  0.892E+00  6.156
 5123.8860  112.0   0.555  0.327E+00  1.270
 5123.8880  112.0   0.128  0.117E+01  1.270
 5123.9270  606.0   2.395  0.154E-03  6.156
 5123.9370  606.0   3.246  0.637E+00  6.156
 5123.9700  112.0   0.407  0.107E+01  1.270
 5123.9700  112.0   0.227  0.724E+00  1.270
 5123.9730  112.0   0.433  0.281E+01  1.270
 5123.9760  112.0   0.128  0.108E-01  1.270
 5124.0040  606.0   0.541  0.531E+00  6.156
 5124.0220  112.0   1.405  0.849E-04  1.270
 5124.0220  112.0   1.405  0.869E-04  1.270
 5124.0240  606.0   3.246  0.649E+00  6.156
 5124.0260  606.0   0.397  0.663E-03  6.156
 5124.0300  112.0   0.407  0.192E-02  1.270
 5124.0350  606.0   0.541  0.512E+00  6.156
 5124.0450   26.0   4.608  0.676E-02       
 5124.0480  606.0   0.283  0.854E+00  6.156
 5124.0540   26.1   5.569  0.130E-03       
 5124.0980  606.0   2.395  0.138E+01  6.156
 5124.1010  606.0   1.198  0.214E-03  6.156
 5124.1430  606.0   3.285  0.173E+01  6.156
 5124.1480   58.1   1.544  0.407E-01       
 5124.1520  112.0   1.562  0.313E+00  1.270
 5124.1670  606.0   0.541  0.494E+00  6.156
 5124.1960  606.0   3.465  0.135E+01  6.156
 5124.2180  606.0   2.395  0.154E-03  6.156
 5124.2210  606.0   2.843  0.195E-03  6.156
 5124.2330   74.0   1.857  0.214E-01       
 5124.2460  606.0   2.395  0.137E+01  6.156
 5124.2490  606.0   0.541  0.685E-03  6.156
 5124.2690  606.0   3.285  0.172E+01  6.156
 5124.2810  606.0   3.465  0.135E+01  6.156
 5124.2920  606.0   1.019  0.749E-04  6.156
 5124.3050   22.0   2.250  0.288E-02       
 5124.3170  606.0   1.019  0.766E-04  6.156
 5124.3360  606.0   2.338  0.102E+01  6.156
 5124.3570  606.0   0.394  0.274E-01  6.156
 5124.3600  112.0   0.555  0.154E-01  1.270
 5124.3620  112.0   1.150  0.264E+01  1.270
 5124.3770   21.0   2.139  0.106E+00       
 5124.3790  112.0   0.128  0.124E+01  1.270
 5124.3800   25.0   5.112  0.109E+00       
 5124.3940  606.0   2.395  0.140E+01  6.156
 5124.4010  606.0   2.843  0.139E-03  6.156
 5124.4140  112.0   0.555  0.394E+00  1.270
 5124.4440  606.0   3.285  0.174E+01  6.156
 5124.4600  606.0   3.465  0.135E+01  6.156
 5124.4690  606.0   3.860  0.108E+01  6.156
 5124.4900  606.0   3.155  0.170E+01  6.156
 5124.4960  112.0   0.407  0.197E-02  1.270
 5124.5230  112.0   0.795  0.102E+01  1.270
 5124.5400   26.0   5.020  0.855E-04       
 5124.5440  606.0   2.843  0.198E-03  6.156
 5124.5560  112.0   0.407  0.120E+01  1.270
 5124.5720  606.0   3.031  0.907E+00  6.156
 5124.5770  606.0   0.541  0.686E-03  6.156
 5124.5860  606.0   2.843  0.170E-03  6.156
 5124.5910  112.0   1.150  0.655E-02  1.270
 5124.6020   26.0   3.301  0.110E-02       
 5124.6440  606.0   2.844  0.125E-03  6.156
 5124.6660  112.0   0.795  0.684E-02  1.270
 5124.6930   27.0   4.240  0.865E-02       
 5124.7030  606.0   0.392  0.274E-01  6.156
 5124.7160  606.0   0.396  0.533E-03  6.156
 5124.7240   26.0   4.913  0.144E-01       
 5124.7290  606.0   2.843  0.154E-03  6.156
 5124.7290   27.0   4.149  0.893E-01       
 5124.7390  112.0   1.150  0.271E+01  1.270
 5124.7450  606.0   0.530  0.512E+00  6.156
 5124.7520  606.0   3.058  0.606E+00  6.156
 5124.7610  112.0   0.349  0.158E+00  1.270
 5124.7710  112.0   0.349  0.294E-01  1.270
 5124.7710  112.0   0.795  0.108E+01  1.270
 5124.7920  606.0   0.541  0.121E-05  6.156
 5124.8000   27.0   4.049  0.216E+00       
 5124.8020  606.0   0.530  0.494E+00  6.156
 5124.8210  606.0   2.701  0.327E-03  6.156
 5124.8230  606.0   0.395  0.817E-03  6.156
 5124.8240  606.0   2.844  0.168E-03  6.156
 5124.8400   62.1   1.166  0.851E-01       
 5124.8430  606.0   0.391  0.324E-01  6.156
 5124.8590  606.0   3.088  0.128E+01  6.156
 5124.8590   14.0   4.920  0.261E-03       
 5124.8790  606.0   0.997  0.728E-04  6.156
 5124.8860  606.0   0.395  0.677E-03  6.156
 5124.9110  606.0   0.531  0.475E+00  6.156
 5124.9820   40.1   1.532  0.316E-01       
 5124.9850  606.0   2.701  0.322E-03  6.156
 5125.0170  606.0   3.088  0.117E-03  6.156
 5125.0390  606.0   0.402  0.137E-03  6.156
 5125.0410  606.0   2.044  0.117E-03  6.156
 5125.0420  606.0   0.997  0.747E-04  6.156
 5125.0500  606.0   0.531  0.710E-03  6.156
 5125.0630  606.0   0.402  0.144E-03  6.156
 5125.0720  606.0   2.908  0.178E-03  6.156
 5125.0840  606.0   3.553  0.333E-03  6.156
 5125.1070  606.0   2.908  0.238E-03  6.156
 5125.1100  606.0   2.908  0.236E-03  6.156
 5125.1700  606.0   0.402  0.335E-02  6.156
 5125.1700   22.0   3.559  0.111E+00       
 5125.1930  606.0   2.435  0.120E+01  6.156
 5125.2040  606.0   2.435  0.108E-03  6.156
 5125.2130  606.0   2.908  0.211E-03  6.156
 5125.2130  606.0   2.435  0.108E-03  6.156
 5125.2170  606.0   0.530  0.709E-03  6.156
 5125.2270  606.0   0.402  0.176E-02  6.156
 5125.2280   28.0   3.679  0.224E+00       
 5125.2330  606.0   0.679  0.199E+01  6.156
 5125.2390  112.0   1.562  0.728E-03  1.270
 5125.2410  606.0   0.679  0.834E-03  6.156
 5125.2430  112.0   0.521  0.301E-01  1.270
 5125.2460  606.0   0.679  0.203E+01  6.156
 5125.2480  606.0   0.395  0.367E-01  6.156
 5125.2500  606.0   2.908  0.193E-03  6.156
 5125.2510  606.0   2.908  0.210E-03  6.156
 5125.2540  112.0   0.566  0.381E+00  1.270
 5125.2570   26.0   4.956  0.188E-02       
 5125.2880  112.0   0.745  0.245E-03  1.270
 5125.2880  112.0   0.745  0.238E-03  1.270
 5125.3060  606.0   0.679  0.195E+01  6.156
 5125.3580  112.0   0.770  0.966E+00  1.270
 5125.3610  606.0   2.435  0.122E+01  6.156
 5125.3650  606.0   0.226  0.385E-04  6.156
 5125.3650  606.0   2.435  0.121E+01  6.156
 5125.3940  606.0   2.908  0.212E-03  6.156
 5125.4020  606.0   0.402  0.246E-02  6.156
 5125.4060  606.0   2.509  0.322E+00  6.156
 5125.4200  606.0   0.394  0.490E-01  6.156
 5125.4640  112.0   0.444  0.402E+01  1.270
 5125.4650  606.0   0.531  0.129E-05  6.156
 5125.4670  606.0   0.274  0.177E-02  6.156
 5125.4680  606.0   0.392  0.583E-01  6.156
 5125.4780  606.0   0.520  0.494E+00  6.156
 5125.4880  606.0   0.394  0.967E-03  6.156
 5125.4890  606.0   2.660  0.276E-03  6.156
 5125.5090  112.0   0.395  0.951E+00  1.270
 5125.5190  606.0   0.520  0.474E+00  6.156
 5125.5320  606.0   2.038  0.113E-03  6.156
 5125.5340  606.0   0.402  0.144E-05  6.156
 5125.5470  112.0   0.040  0.201E-01  1.270
 5125.5550  112.0   0.770  0.706E-02  1.270
 5125.5550   64.1   1.425  0.178E+00       
 5125.5600   62.1   0.248  0.631E-03       
 5125.5610  112.0   1.320  0.791E-04  1.270
 5125.5610  112.0   1.320  0.809E-04  1.270
 5125.5640  112.0   0.395  0.209E-02  1.270
 5125.5670  606.0   0.402  0.465E-05  6.156
 5125.5680  606.0   0.679  0.833E-03  6.156
 5125.5760  606.0   0.679  0.941E-06  6.156
 5125.6010   14.0   5.082  0.531E-02       
 5125.6060  112.0   0.444  0.102E-02  1.270
 5125.6510  112.0   1.247  0.673E-02  1.270
 5125.6550  112.0   0.770  0.103E+01  1.270
 5125.6580  606.0   0.520  0.455E+00  6.156
 5125.6630  606.0   2.660  0.277E-03  6.156
 5125.6700  112.0   0.444  0.106E-02  1.270
 5125.7090   27.0   3.930  0.105E+00       
 5125.7700  606.0   0.520  0.734E-03  6.156
 5125.7710  606.0   2.038  0.113E-03  6.156
 5125.7760  606.0   0.394  0.116E-02  6.156
 5125.7910  112.0   0.566  0.138E-01  1.270
 5125.8120  112.0   0.444  0.418E+01  1.270
 5125.8120  606.0   3.687  0.470E-03  6.156
 5125.8150  606.0   0.227  0.136E-04  6.156
 5125.8370   26.0   4.143  0.533E-02       
 5125.8500  112.0   0.566  0.447E+00  1.270
 5125.8610   58.1   0.960  0.129E-01       
 5125.8830  112.0   1.248  0.350E+01  1.270
 5125.8890  606.0   0.275  0.178E-02  6.156
 5125.8980   58.1   1.404  0.302E-01       
 5125.9720  606.0   0.274  0.892E+00  6.156
 5125.9720  606.0   3.088  0.406E+00  6.156
 5125.9840  606.0   0.396  0.554E-01  6.156
 5125.9840  606.0   1.171  0.206E-03  6.156
 5126.0390  112.0   0.746  0.914E+00  1.270
 5126.0570  606.0   0.395  0.692E-01  6.156
 5126.0700  606.0   0.394  0.814E-01  6.156
 5126.0940  606.0   0.520  0.735E-03  6.156
 5126.0960  606.0   0.275  0.852E+00  6.156
 5126.0990  606.0   0.510  0.474E+00  6.156
 5126.1050  112.0   0.395  0.215E-02  1.270
 5126.1050  606.0   0.392  0.109E-02  6.156
 5126.1120  606.0   2.674  0.168E-03  6.156
 5126.1200  606.0   3.687  0.476E-03  6.156
 5126.1320   26.0   3.237  0.339E-03       
 5126.1490   58.1   1.212  0.209E-01       
 5126.1530  606.0   0.510  0.455E+00  6.156
 5126.1600  112.0   0.395  0.108E+01  1.270
 5126.1820   24.0   3.369  0.272E-01       
 5126.1870  606.0   0.393  0.213E-02  6.156
 5126.1920   26.0   4.256  0.832E-01       
 5126.1970   26.1   3.197  0.140E-05       
 5126.1980   27.0   3.622  0.296E+00       
 5126.2290  606.0   3.156  0.168E+01  6.156
 5126.2530  606.0   0.275  0.814E+00  6.156
 5126.2670  606.0   0.510  0.437E+00  6.156
 5126.2860  112.0   0.746  0.731E-02  1.270
 5126.3070  606.0   2.674  0.165E-03  6.156
 5126.3330  112.0   0.579  0.434E+00  1.270
 5126.3450  606.0   0.520  0.138E-05  6.156
 5126.3540  606.0   2.773  0.299E-03  6.156
 5126.3660  112.0   1.039  0.622E-02  1.270
 5126.3780  606.0   3.156  0.138E-03  6.156
 5126.3810  112.0   0.746  0.973E+00  1.270
 5126.3870  606.0   1.144  0.200E-03  6.156
 5126.3980  112.0   1.197  0.627E-03  1.270
 5126.3980  606.0   2.702  0.324E-03  6.156
 5126.4380  606.0   0.510  0.763E-03  6.156
 5126.4790  112.0   1.039  0.197E+01  1.270
 5126.4990   24.0   3.369  0.574E-01       
 5126.5180  606.0   2.773  0.243E-03  6.156
 5126.5570  606.0   2.702  0.293E-03  6.156
 5126.5610  112.0   0.723  0.861E+00  1.270
 5126.5630  112.0   1.039  0.191E+01  1.270
 5126.5790   26.0   3.882  0.328E-04       
 5126.6140  606.0   0.510  0.759E-03  6.156
 5126.6200  606.0   0.389  0.140E-03  6.156
 5126.6210  606.0   0.397  0.892E-01  6.156
 5126.6300  112.0   0.349  0.171E+00  1.270
 5126.6600  606.0   0.659  0.199E+01  6.156
 5126.6620  606.0   2.773  0.303E-03  6.156
 5126.6680  606.0   0.396  0.103E+00  6.156
 5126.6800  606.0   2.773  0.220E-03  6.156
 5126.6880  606.0   2.773  0.261E-03  6.156
 5126.7050  606.0   0.500  0.455E+00  6.156
 5126.7070  606.0   0.398  0.742E-01  6.156
 5126.7200  606.0   2.702  0.283E-03  6.156
 5126.7340  606.0   0.389  0.147E-03  6.156
 5126.7430  606.0   0.501  0.436E+00  6.156
 5126.7890  606.0   0.389  0.253E-02  6.156
 5126.8030  606.0   3.089  0.127E+01  6.156
 5126.8060   27.0   3.930  0.102E-01       
 5126.8290  606.0   0.392  0.176E-02  6.156
 5126.8320  606.0   2.773  0.268E-03  6.156
 5126.8440  606.0   2.773  0.259E-03  6.156
 5126.8460  606.0   0.659  0.195E+01  6.156
 5126.8540  112.0   0.723  0.760E-02  1.270
 5126.8720  606.0   0.659  0.850E-03  6.156
 5126.8750  112.0   1.499  0.495E-05  1.270
 5126.8750  112.0   1.499  0.505E-05  1.270
 5126.8800  606.0   2.390  0.791E-04  6.156
 5126.8800  606.0   0.204  0.129E-05  6.156
 5126.8830  606.0   0.660  0.850E-03  6.156
 5126.8890  606.0   0.501  0.417E+00  6.156
 5126.8990  606.0   0.510  0.148E-05  6.156
 5126.9090  606.0   0.660  0.971E-06  6.156
 5126.9190  112.0   0.701  0.807E+00  1.270
 5126.9300  112.0   0.384  0.826E+00  1.270
 5126.9340   24.1   5.873  0.132E-02       
 5126.9390  606.0   0.389  0.349E-02  6.156
 5126.9440  112.0   0.723  0.920E+00  1.270
 5126.9480  112.0   0.408  0.252E+01  1.270
 5126.9570  606.0   3.089  0.117E-03  6.156
 5126.9790  112.0   0.384  0.230E-02  1.270
 5126.9800  606.0   3.555  0.533E-03  6.156
 5126.9850  112.0   0.579  0.125E-01  1.270
 5127.0380  606.0   3.474  0.424E-03  6.156
 5127.0470  606.0   0.501  0.790E-03  6.156
 5127.0480  112.0   0.579  0.499E+00  1.270
 5127.0520  112.0   0.408  0.124E-02  1.270
 5127.0630   22.0   2.677  0.538E-01       
 5127.0780  112.0   1.287  0.425E-05  1.270
 5127.0780  112.0   1.287  0.415E-05  1.270
 5127.0930  606.0   2.755  0.334E-03  6.156
 5127.0970  606.0   2.390  0.486E+00  6.156
 5127.1090  606.0   0.389  0.689E-06  6.156
 5127.1100  112.0   0.680  0.755E+00  1.270
 5127.1100   62.1   0.659  0.309E-01       
 5127.1530  606.0   0.398  0.124E+00  6.156
 5127.1930  606.0   0.491  0.436E+00  6.156
 5127.2150  606.0   0.389  0.180E-02  6.156
 5127.2180  606.0   0.399  0.109E+00  6.156
 5127.2240  112.0   0.408  0.127E-02  1.270
 5127.2350  606.0   0.400  0.932E-01  6.156
 5127.2480  606.0   2.755  0.324E-03  6.156
 5127.2500   44.0   1.193  0.813E-02       
 5127.2550  112.0   0.701  0.794E-02  1.270
 5127.2670  606.0   0.492  0.416E+00  6.156
 5127.2700  606.0   0.389  0.341E-05  6.156
 5127.2770   58.1   1.626  0.245E-02       
 5127.3030  112.0   0.592  0.489E+00  1.270
 5127.3280  112.0   0.408  0.267E+01  1.270
 5127.3390   26.0   4.294  0.908E-03       
 5127.3420  112.0   0.701  0.867E+00  1.270
 5127.3450   26.0   4.988  0.254E-02       
 5127.3570  606.0   0.501  0.793E-03  6.156
 5127.3670   22.0   2.256  0.318E-02       
 5127.3820  112.0   1.106  0.169E-02  1.270
 5127.3820  112.0   1.106  0.173E-02  1.270
 5127.3870  606.0   0.492  0.398E+00  6.156
 5127.4030   68.1   1.701  0.215E+00       
 5127.4670  606.0   0.395  0.158E-02  6.156
 5127.5440  112.0   0.660  0.879E-02  1.270
 5127.5510  606.0   0.394  0.168E-02  6.156
 5127.5570  112.0   0.384  0.237E-02  1.270
 5127.5580  112.0   1.008  0.139E-03  1.270
 5127.5580  112.0   1.008  0.143E-03  1.270
 5127.5810  606.0   3.033  0.898E+00  6.156
 5127.5900  606.0   0.976  0.709E-04  6.156
 5127.5900  606.0   0.492  0.825E-03  6.156
 5127.5970  606.0   2.661  0.273E-03  6.156
 5127.6060  112.0   0.384  0.953E+00  1.270
 5127.6190  606.0   0.976  0.730E-04  6.156
 5127.6240  112.0   0.660  0.762E+00  1.270
 5127.6350   58.1   0.459  0.398E-03       
 5127.6360  606.0   0.401  0.145E+00  6.156
 5127.6420  606.0   3.156  0.167E+01  6.156
 5127.6430  606.0   0.402  0.128E+00  6.156
 5127.6610  606.0   0.501  0.159E-05  6.156
 5127.6710  606.0   3.555  0.329E-03  6.156
 5127.6740  606.0   0.482  0.416E+00  6.156
 5127.6796   26.0   0.052  0.750E-06       
 5127.7370  606.0   0.483  0.398E+00  6.156
 5127.7650  606.0   2.661  0.250E-03  6.156
 5127.7650  606.0   0.492  0.819E-03  6.156
 5127.7850  606.0   0.267  0.186E-02  6.156
 5127.7880  606.0   3.156  0.138E-03  6.156
 5127.7900  606.0   0.403  0.112E+00  6.156
 5127.7930  606.0   2.703  0.266E-03  6.156
 5127.8280  606.0   0.266  0.184E-02  6.156
 5127.8370  112.0   0.216  0.598E+00  1.270
 5127.8450  112.0   0.592  0.115E-01  1.270
 5127.8660   26.1   5.571  0.550E-02       
 5127.8720  606.0   0.483  0.380E+00  6.156
 5127.8810  606.0   2.599  0.339E+00  6.156
 5127.8870  112.0   0.216  0.167E-01  1.270
 5127.9120  112.0   0.592  0.552E+00  1.270
 5127.9390  606.0   2.661  0.236E-03  6.156
 5127.9520  606.0   2.703  0.280E-03  6.156
 5127.9660  606.0   0.405  0.165E+00  6.156
 5128.0100  112.0   0.608  0.542E+00  1.270
 5128.0260  112.0   0.536  0.459E-01  1.270
 5128.0260  112.0   0.536  0.398E-01  1.270
 5128.0320  606.0   3.869  0.111E+01  6.156
 5128.0340   14.0   5.082  0.291E-02       
 5128.0510  606.0   0.474  0.398E+00  6.156
 5128.0690  606.0   0.405  0.148E+00  6.156
 5128.0780  606.0   0.483  0.854E-03  6.156
 5128.0790  112.0   0.375  0.701E+00  1.270
 5128.0820   28.0   3.699  0.600E-02       
 5128.0880  606.0   0.492  0.171E-05  6.156
 5128.1180  606.0   0.221  0.527E-04  6.156
 5128.1220  112.0   0.375  0.256E-02  1.270
 5128.1250  606.0   0.474  0.379E+00  6.156
 5128.1260  606.0   0.955  0.691E-04  6.156
 5128.1490  606.0   0.660  0.191E+01  6.156
 5128.1610  606.0   2.330  0.106E-03  6.156
 5128.1670  606.0   0.396  0.180E-02  6.156
 5128.1810  112.0   0.521  0.212E-01  1.270
 5128.1810  112.0   0.521  0.274E-01  1.270
 5128.1860  606.0   0.266  0.852E+00  6.156
 5128.1930  606.0   0.406  0.131E+00  6.156
 5128.2010  606.0   2.599  0.335E+00  6.156
 5128.2060  606.0   2.756  0.331E-03  6.156
 5128.2120  606.0   2.599  0.344E+00  6.156
 5128.2430  606.0   0.955  0.712E-04  6.156
 5128.2510  606.0   0.475  0.360E+00  6.156
 5128.3010  606.0   0.267  0.812E+00  6.156
 5128.3220  606.0   0.408  0.185E+00  6.156
 5128.3530  606.0   0.398  0.186E-02  6.156
 5128.3560  606.0   2.756  0.296E-03  6.156
 5128.3670  606.0   2.330  0.720E+00  6.156
 5128.3900  112.0   1.564  0.306E+00  1.270
 5128.3950  606.0   0.483  0.860E-03  6.156
 5128.4100  606.0   0.466  0.379E+00  6.156
 5128.4140  606.0   0.392  0.678E-03  6.156
 5128.4170  112.0   0.674  0.479E-02  1.270
 5128.4170  112.0   0.674  0.462E-02  1.270
 5128.4220  606.0   0.409  0.167E+00  6.156
 5128.4350  112.0   1.208  0.661E-03  1.270
 5128.4640  112.0   0.216  0.653E+00  1.270
 5128.4730  606.0   0.466  0.359E+00  6.156
 5128.4890  606.0   2.264  0.513E-04  6.156
 5128.4900  606.0   0.267  0.772E+00  6.156
 5128.4930  606.0   0.475  0.898E-03  6.156
 5128.4940   23.0   2.286  0.900E+00       
 5128.4970  606.0   2.427  0.103E-03  6.156
 5128.4990  606.0   0.222  0.206E-04  6.156
 5128.5110  606.0   2.756  0.292E-03  6.156
 5128.5320  606.0   3.213  0.132E+01  6.156
 5128.5380  112.0   0.608  0.106E-01  1.270
 5128.5410  606.0   0.409  0.150E+00  6.156
 5128.5450  112.0   0.186  0.336E-01  1.270
 5128.5460  606.0   2.723  0.129E-03  6.156
 5128.5970  606.0   0.394  0.108E-02  6.156
 5128.6030  606.0   0.412  0.204E+00  6.156
 5128.6080  112.0   0.624  0.596E+00  1.270
 5128.6090  112.0   0.608  0.604E+00  1.270
 5128.6150  606.0   0.467  0.342E+00  6.156
 5128.6350  606.0   1.172  0.208E-03  6.156
 5128.6590  606.0   0.459  0.359E+00  6.156
 5128.6810  606.0   3.213  0.131E+01  6.156
 5128.6860  606.0   0.474  0.888E-03  6.156
 5128.6880  606.0   2.427  0.739E+00  6.156
 5128.7080  606.0   0.395  0.133E-02  6.156
 5128.7090  606.0   0.413  0.186E+00  6.156
 5128.7360  606.0   0.483  0.185E-05  6.156
 5128.7410  606.0   1.984  0.146E-03  6.156
 5128.7430  606.0   0.459  0.340E+00  6.156
 5128.7480   58.1   2.000  0.537E-01       
 5128.8120  112.0   0.641  0.649E-02  1.270
 5128.8160  606.0   2.427  0.102E-03  6.156
 5128.8260  112.0   0.936  0.204E-01  1.270
 5128.8260  112.0   0.936  0.212E-01  1.270
 5128.8270  606.0   2.146  0.971E-04  6.156
 5128.8280  606.0   0.417  0.224E+00  6.156
 5128.8380  606.0   0.397  0.147E-02  6.156
 5128.8400  606.0   0.413  0.170E+00  6.156
 5128.8460  606.0   3.213  0.133E+01  6.156
 5128.8470  112.0   0.375  0.265E-02  1.270
 5128.8660  606.0   0.459  0.322E+00  6.156
 5128.8750  112.0   0.660  0.701E-02  1.270
 5128.8840  606.0   0.451  0.340E+00  6.156
 5128.8890  606.0   0.466  0.928E-03  6.156
 5128.8900  112.0   0.375  0.830E+00  1.270
 5128.8960  606.0   2.427  0.728E+00  6.156
 5128.9120  606.0   0.400  0.184E-02  6.156
 5128.9200  606.0   0.417  0.206E+00  6.156
 5128.9510  606.0   0.452  0.321E+00  6.156
 5128.9790  606.0   0.421  0.243E+00  6.156
 5128.9950  606.0   0.377  0.143E-03  6.156
 5129.0140  606.0   0.445  0.321E+00  6.156
 5129.0140  606.0   2.427  0.747E+00  6.156
 5129.0240  606.0   0.377  0.151E-03  6.156
 5129.0360  112.0   0.624  0.991E-02  1.270
 5129.0390  606.0   0.406  0.168E-02  6.156
 5129.0540  606.0   0.475  0.200E-05  6.156
 5129.0730  112.0   0.367  0.574E+00  1.270
 5129.0760  606.0   0.418  0.189E+00  6.156
 5129.0780  112.0   1.106  0.256E+01  1.270
 5129.0920  606.0   0.403  0.177E-02  6.156
 5129.0980  606.0   0.427  0.263E+00  6.156
 5129.0980  606.0   0.422  0.225E+00  6.156
 5129.1000  606.0   0.452  0.303E+00  6.156
 5129.1100  112.0   0.367  0.286E-02  1.270
 5129.1100  112.0   0.624  0.658E+00  1.270
 5129.1110  606.0   0.445  0.302E+00  6.156
 5129.1150  606.0   0.438  0.302E+00  6.156
 5129.1320  606.0   0.432  0.282E+00  6.156
 5129.1420  606.0   2.146  0.974E-04  6.156
 5129.1440  606.0   0.399  0.153E-02  6.156
 5129.1610  606.0   0.377  0.363E-02  6.156
 5129.1630  606.0   0.459  0.983E-03  6.156
 5129.1750  606.0   3.556  0.525E-03  6.156
 5129.1820  606.0   0.467  0.938E-03  6.156
 5129.1830  606.0   2.756  0.270E-03  6.156
 5129.1840  606.0   0.427  0.245E+00  6.156
 5129.1930  606.0   3.687  0.488E-03  6.156
 5129.2000  606.0   0.439  0.283E+00  6.156
 5129.2110  606.0   0.377  0.183E-02  6.156
 5129.2290  606.0   0.433  0.264E+00  6.156
 5129.2310  606.0   0.422  0.208E+00  6.156
 5129.2310  606.0   0.445  0.284E+00  6.156
 5129.2430  606.0   0.395  0.323E-03  6.156
 5129.2880  606.0   0.402  0.154E-02  6.156
 5129.3040  112.0   0.110  0.109E+01  1.270
 5129.3070  112.0   1.106  0.653E-02  1.270
 5129.3340  606.0   2.756  0.289E-03  6.156
 5129.3420  606.0   0.428  0.227E+00  6.156
 5129.3490  606.0   0.439  0.265E+00  6.156
 5129.3560  606.0   0.433  0.246E+00  6.156
 5129.3580  606.0   3.687  0.484E-03  6.156
 5129.3730  606.0   0.459  0.969E-03  6.156
 5129.3770  112.0   1.001  0.625E-02  1.270
 5129.3860  112.0   0.110  0.115E-01  1.270
 5129.3890  606.0   0.377  0.261E-02  6.156
 5129.4080  112.0   0.641  0.931E-02  1.270
 5129.4090  606.0   2.020  0.151E-03  6.156
 5129.4470  112.0   1.282  0.353E-04  1.270
 5129.4470  112.0   1.282  0.366E-04  1.270
 5129.4550  606.0   0.452  0.101E-02  6.156
 5129.4590  606.0   2.661  0.226E-03  6.156
 5129.4620  606.0   3.235  0.191E+01  6.156
 5129.4660  112.0   1.106  0.264E+01  1.270
 5129.4850  112.0   0.641  0.710E+00  1.270
 5129.4980  606.0   2.676  0.166E-03  6.156
 5129.5040  112.0   1.001  0.191E+01  1.270
 5129.5080  606.0   0.413  0.150E-02  6.156
 5129.5110  112.0   0.680  0.834E-02  1.270
 5129.5230  112.0   1.001  0.185E+01  1.270
 5129.5330   59.1   0.648  0.457E+00       
 5129.5630  606.0   0.405  0.151E-02  6.156
 5129.5650  606.0   1.144  0.202E-03  6.156
 5129.5750   24.0   0.968  0.316E-04       
 5129.5760  606.0   0.377  0.232E-05  6.156
 5129.5880  606.0   0.640  0.191E+01  6.156
 5129.5940  112.0   0.680  0.815E+00  1.270
 5129.5970  606.0   0.445  0.108E-02  6.156
 5129.5990  606.0   0.467  0.218E-05  6.156
 5129.6000  606.0   0.640  0.195E+01  6.156
 5129.6010  606.0   0.409  0.146E-02  6.156
 5129.6080  606.0   0.640  0.868E-03  6.156
 5129.6280  606.0   2.661  0.234E-03  6.156
 5129.6300   26.0   3.943  0.141E-01       
 5129.6470  606.0   0.409  0.159E-02  6.156
 5129.6550  606.0   1.984  0.145E-03  6.156
 5129.6790  606.0   2.020  0.151E-03  6.156
 5129.6870  606.0   2.676  0.147E-03  6.156
 5129.6910  112.0   1.524  0.190E-04  1.270
 5129.6910  112.0   1.524  0.194E-04  1.270
 5129.6960  606.0   0.640  0.187E+01  6.156
 5129.6990  606.0   0.259  0.192E-02  6.156
 5129.7210  606.0   0.452  0.103E-02  6.156
 5129.7570  606.0   0.201  0.132E-05  6.156
 5129.7700  606.0   0.422  0.134E-02  6.156
 5129.7880  606.0   3.688  0.544E-03  6.156
 5129.7930  606.0   0.459  0.238E-05  6.156
 5129.7950  112.0   0.110  0.116E+01  1.270
 5129.7950   58.1   1.406  0.389E-02       
 5129.7980  606.0   0.433  0.120E-02  6.156
 5129.8010  606.0   2.078  0.122E-03  6.156
 5129.8020  606.0   0.439  0.111E-02  6.156
 5129.8280  606.0   0.445  0.106E-02  6.156
 5129.8400   66.1   2.412  0.166E+00       
 5129.8510  606.0   0.417  0.134E-02  6.156
 5129.8720  112.0   0.361  0.446E+00  1.270
 5129.8820  606.0   2.676  0.140E-03  6.156
 5129.8960  606.0   3.475  0.419E-03  6.156
 5129.9030  112.0   0.361  0.319E-02  1.270
 5129.9030  606.0   0.413  0.141E-02  6.156
 5129.9080  606.0   2.392  0.793E-04  6.156
 5129.9200  112.0   0.411  0.385E+01  1.270
 5129.9260  606.0   0.427  0.122E-02  6.156
 5129.9320  606.0   0.640  0.866E-03  6.156
 5129.9450  112.0   0.528  0.254E-01  1.270
 5129.9520  606.0   0.640  0.101E-05  6.156
 5129.9700  112.0   0.367  0.302E-02  1.270
 5129.9770  606.0   0.418  0.142E-02  6.156
 5130.0070  112.0   0.367  0.705E+00  1.270
 5130.0140  606.0   0.216  0.369E-06  6.156
 5130.0490  606.0   0.439  0.114E-02  6.156
 5130.0580  112.0   0.411  0.103E-02  1.270
 5130.0680  606.0   0.433  0.117E-02  6.156
 5130.0720  606.0   0.422  0.128E-02  6.156
 5130.0850  606.0   2.631  0.214E-03  6.156
 5130.0880  606.0   3.688  0.551E-03  6.156
 5130.1000  112.0   0.347  0.953E-01  1.270
 5130.1000  606.0   3.034  0.890E+00  6.156
 5130.1010  606.0   2.078  0.122E-03  6.156
 5130.1160  606.0   2.392  0.479E+00  6.156
 5130.1190  112.0   0.411  0.106E-02  1.270
 5130.1240  112.0   0.384  0.238E+01  1.270
 5130.1300  606.0   0.428  0.127E-02  6.156
 5130.1610  606.0   0.259  0.194E-02  6.156
 5130.2240  112.0   0.384  0.128E-02  1.270
 5130.2260  606.0   0.452  0.261E-05  6.156
 5130.2570  112.0   0.411  0.402E+01  1.270
 5130.2660  606.0   0.259  0.810E+00  6.156
 5130.2700   64.1   1.584  0.117E+00       
 5130.2720  606.0   2.631  0.221E-03  6.156
 5130.3100   21.0   2.146  0.625E-01       
 5130.3140  606.0   0.445  0.288E-05  6.156
 5130.3420  112.0   1.247  0.161E-03  1.270
 5130.3420  112.0   1.247  0.165E-03  1.270
 5130.3550  606.0   3.269  0.432E+00  6.156
 5130.3590   28.0   3.841  0.562E-01       
 5130.4050  112.0   0.351  0.173E+00  1.270
 5130.4110  606.0   0.259  0.770E+00  6.156
 5130.4220  112.0   0.351  0.305E-02  1.270
 5130.4240   24.0   3.435  0.551E-01       
 5130.4260  112.0   0.384  0.131E-02  1.270
 5130.4600  606.0   0.216  0.710E-04  6.156
 5130.4860  606.0   0.365  0.147E-03  6.156
 5130.5180  112.0   0.355  0.313E+00  1.270
 5130.5260  112.0   0.384  0.252E+01  1.270
 5130.5340  606.0   0.406  0.692E-05  6.156
 5130.5420  112.0   0.355  0.344E-02  1.270
 5130.5720  606.0   0.398  0.766E-05  6.156
 5130.5800  606.0   0.259  0.732E+00  6.156
 5130.5830  606.0   2.331  0.106E-03  6.156
 5130.5860   60.1   1.304  0.282E+01       
 5130.6040  606.0   0.365  0.155E-03  6.156
 5130.6140  606.0   2.344  0.595E-04  6.156
 5130.6230   26.0   3.884  0.210E-04       
 5130.6370  606.0   0.433  0.354E-05  6.156
 5130.6410  606.0   0.934  0.674E-04  6.156
 5130.6480  606.0   0.395  0.442E-05  6.156
 5130.6510  606.0   0.439  0.319E-05  6.156
 5130.6510  606.0   3.270  0.437E+00  6.156
 5130.6670  606.0   0.934  0.696E-04  6.156
 5130.6740  606.0   3.270  0.428E+00  6.156
 5130.6820  606.0   3.236  0.189E+01  6.156
 5130.6860  606.0   0.365  0.270E-02  6.156
 5130.6860   33.0   6.559  0.316E+01       
 5130.7030  606.0   0.413  0.559E-05  6.156
 5130.7390  606.0   0.403  0.752E-05  6.156
 5130.7440  606.0   0.422  0.443E-05  6.156
 5130.7520  606.0   0.396  0.477E-03  6.156
 5130.7810  606.0   2.331  0.710E+00  6.156
 5130.8210  606.0   0.396  0.655E-05  6.156
 5130.8240  606.0   3.236  0.139E-03  6.156
 5130.8260  606.0   0.409  0.624E-05  6.156
 5130.8390  606.0   0.400  0.786E-05  6.156
 5130.8400  606.0   0.365  0.379E-02  6.156
 5130.8720  606.0   0.428  0.396E-05  6.156
 5130.9080  606.0   0.418  0.497E-05  6.156
 5130.9090  606.0   0.394  0.112E-03  6.156
 5130.9100   26.0   4.313  0.500E-03       
 5130.9370  112.0   0.361  0.349E-02  1.270
 5130.9440  606.0   2.344  0.595E-04  6.156
 5130.9680  112.0   0.361  0.579E+00  1.270
 5131.0030   27.0   4.110  0.110E-01       
 5131.0150  606.0   2.375  0.132E-03  6.156
 5131.0240  606.0   0.217  0.304E-04  6.156
 5131.0720   90.1   1.890  0.713E-01       
 5131.1070  606.0   0.914  0.657E-04  6.156
 5131.1130  606.0   0.365  0.187E-02  6.156
 5131.1210  606.0   3.648  0.616E-03  6.156
 5131.1620  606.0   3.021  0.406E+00  6.156
 5131.1870  606.0   3.871  0.111E+01  6.156
 5131.1910   58.1   0.000  0.339E-02       
 5131.1960  606.0   0.365  0.142E-05  6.156
 5131.1980  606.0   2.375  0.104E+01  6.156
 5131.2100   26.1   7.489  0.196E-02       
 5131.2150  112.0   1.198  0.333E+01  1.270
 5131.2390  606.0   0.914  0.680E-04  6.156
 5131.2660  606.0   0.394  0.269E-05  6.156
 5131.2830  606.0   2.484  0.761E-04  6.156
 5131.3080   22.1   1.893  0.966E-03       
 5131.3080   27.0   4.064  0.107E-01       
 5131.3210  606.0   2.375  0.132E-03  6.156
 5131.3710  606.0   2.375  0.103E+01  6.156
 5131.4570  112.0   1.198  0.668E-02  1.270
 5131.4840  606.0   2.484  0.498E+00  6.156
 5131.5100  606.0   2.375  0.106E+01  6.156
 5131.5290  606.0   2.316  0.160E-03  6.156
 5131.5860  606.0   0.622  0.187E+01  6.156
 5131.5920  606.0   0.622  0.191E+01  6.156
 5131.6100  606.0   2.484  0.759E-04  6.156
 5131.6260  606.0   3.236  0.188E+01  6.156
 5131.6290  606.0   2.989  0.606E+00  6.156
 5131.6330  606.0   0.622  0.884E-03  6.156
 5131.6880  112.0   1.199  0.342E+01  1.270
 5131.6970  606.0   0.622  0.183E+01  6.156
 5131.7000  606.0   2.316  0.155E+01  6.156
 5131.7010  606.0   1.091  0.189E-03  6.156
 5131.7400  606.0   2.484  0.493E+00  6.156
 5131.7550  112.0   0.355  0.411E-02  1.270
 5131.7660  606.0   3.236  0.139E-03  6.156
 5131.7660   28.0   3.699  0.120E+00       
 5131.7660   58.1   0.000  0.851E-03       
 5131.7760  606.0   2.289  0.159E-03  6.156
 5131.7800  112.0   0.355  0.453E+00  1.270
 5131.8060  606.0   1.980  0.135E-03  6.156
 5131.8080  606.0   2.265  0.515E-04  6.156
 5131.8080   74.1   2.536  0.447E-01       
 5131.8090  606.0   0.398  0.503E-03  6.156
 5131.8190  606.0   0.622  0.886E-03  6.156
 5131.8190  606.0   2.484  0.505E+00  6.156
 5131.8220  606.0   0.395  0.202E-03  6.156
 5131.8590  606.0   3.421  0.134E+01  6.156
 5131.8660  606.0   0.622  0.104E-05  6.156
 5131.9240  606.0   0.252  0.203E-02  6.156
 5131.9240  606.0   0.251  0.200E-02  6.156
 5131.9580  606.0   2.289  0.136E+01  6.156
 5132.0420  606.0   3.421  0.135E+01  6.156
 5132.0480  606.0   3.421  0.135E+01  6.156
 5132.0870   22.0   1.887  0.959E-03       
 5132.0940  112.0   1.151  0.276E-03  1.270
 5132.0940  112.0   1.151  0.269E-03  1.270
 5132.1240  112.0   0.206  0.528E+00  1.270
 5132.1480   23.1   2.544  0.224E-02       
 5132.1680  112.0   0.206  0.186E-01  1.270
 5132.1930  606.0   2.455  0.322E+00  6.156
 5132.2090  112.0   0.746  0.791E-01  1.270
 5132.2090  112.0   0.746  0.753E-01  1.270
 5132.2320  112.0   0.965  0.629E-02  1.270
 5132.2390  606.0   3.476  0.473E-03  6.156
 5132.2510  606.0   0.212  0.536E-06  6.156
 5132.3060  606.0   3.405  0.321E-03  6.156
 5132.3280   60.1   0.559  0.195E+00       
 5132.3300  112.0   0.965  0.179E+01  1.270
 5132.3520  606.0   0.251  0.770E+00  6.156
 5132.3670  112.0   0.965  0.185E+01  1.270
 5132.4290  606.0   2.677  0.131E-03  6.156
 5132.4670  112.0   0.351  0.482E-02  1.270
 5132.4840  112.0   0.351  0.326E+00  1.270
 5132.4880  606.0   2.393  0.474E+00  6.156
 5132.4900  606.0   0.252  0.728E+00  6.156
 5132.5190  606.0   2.800  0.340E-03  6.156
 5132.5220  606.0   2.867  0.231E-03  6.156
 5132.5350  606.0   2.317  0.160E-03  6.156
 5132.5400  606.0   1.118  0.194E-03  6.156
 5132.6180  606.0   2.677  0.139E-03  6.156
 5132.6530  606.0   2.397  0.109E-03  6.156
 5132.6630  606.0   2.867  0.196E-03  6.156
 5132.6670  112.0   1.380  0.445E-05  1.270
 5132.6670  112.0   1.380  0.455E-05  1.270
 5132.6680  606.0   2.800  0.293E-03  6.156
 5132.6690   26.1   2.807  0.805E-04       
 5132.6770  606.0   2.332  0.702E+00  6.156
 5132.6930  606.0   0.252  0.691E+00  6.156
 5132.6970  606.0   0.353  0.152E-03  6.156
 5132.7000  606.0   2.317  0.153E+01  6.156
 5132.7050  606.0   2.725  0.127E-03  6.156
 5132.7120  606.0   3.648  0.609E-03  6.156
 5132.7300  606.0   0.397  0.253E-03  6.156
 5132.7400  606.0   0.353  0.160E-03  6.156
 5132.7550   22.0   2.250  0.104E-01       
 5132.7560  606.0   2.867  0.181E-03  6.156
 5132.7680   26.0   5.020  0.989E-03       
 5132.7760  606.0   2.867  0.232E-03  6.156
 5132.7800  606.0   2.632  0.212E-03  6.156
 5132.7920  606.0   2.800  0.268E-03  6.156
 5132.8020  606.0   2.800  0.343E-03  6.156
 5132.8070  606.0   2.397  0.120E+01  6.156
 5132.8090  606.0   2.867  0.206E-03  6.156
 5132.8140  112.0   0.206  0.581E+00  1.270
 5132.8220  606.0   2.800  0.301E-03  6.156
 5132.8360  606.0   0.198  0.133E-05  6.156
 5132.8650  606.0   3.486  0.504E-03  6.156
 5132.8750  606.0   0.353  0.396E-02  6.156
 5132.8830  112.0   0.701  0.676E-01  1.270
 5132.8830  112.0   0.701  0.637E-01  1.270
 5132.8970  606.0   2.867  0.206E-03  6.156
 5132.9000  606.0   2.397  0.109E-03  6.156
 5132.9060  606.0   2.397  0.119E+01  6.156
 5132.9080  112.0   0.349  0.510E-02  1.270
 5132.9190  112.0   0.349  0.198E+00  1.270
 5132.9210  606.0   2.867  0.212E-03  6.156
 5132.9290   22.0   2.249  0.317E-02       
 5132.9410  606.0   2.800  0.299E-03  6.156
 5132.9460  112.0   0.877  0.181E-01  1.270
 5132.9460  112.0   0.877  0.189E-01  1.270
 5132.9550  606.0   0.353  0.191E-02  6.156
 5132.9550  606.0   2.800  0.320E-03  6.156
 5132.9600  606.0   2.632  0.198E-03  6.156
 5132.9610  606.0   0.395  0.145E-05  6.156
 5133.0500  606.0   0.212  0.949E-04  6.156
 5133.0580  606.0   2.397  0.121E+01  6.156
 5133.0620  606.0   2.219  0.734E-04  6.156
 5133.0710  606.0   3.788  0.660E-03  6.156
 5133.0820  606.0   1.981  0.135E-03  6.156
 5133.0940  112.0   0.030  0.226E-01  1.270
 5133.1290  606.0   0.353  0.279E-02  6.156
 5133.1470  606.0   2.632  0.180E-03  6.156
 5133.1580  112.0   0.362  0.224E+01  1.270
 5133.1900  606.0   2.290  0.159E-03  6.156
 5133.2540  112.0   0.362  0.132E-02  1.270
 5133.2900    6.0   8.640  0.129E-03       
 5133.3430  606.0   0.353  0.709E-06  6.156
 5133.3660  606.0   2.290  0.134E+01  6.156
 5133.3900  606.0   2.219  0.734E-04  6.156
 5133.3950   40.0   0.519  0.166E-01       
 5133.4100  606.0   2.061  0.850E-04  6.156
 5133.4120  606.0   2.317  0.152E+01  6.156
 5133.4240   59.0   0.000  0.180E+01       
 5133.4380  606.0   2.004  0.110E-03  6.156
 5133.4410  606.0   0.400  0.469E-03  6.156
 5133.4540  606.0   2.004  0.110E-03  6.156
 5133.4650  112.0   0.362  0.135E-02  1.270
 5133.4660   27.0   3.930  0.108E+01       
 5133.4700  606.0   0.894  0.642E-04  6.156
 5133.4880  606.0   0.894  0.666E-04  6.156
 5133.5500  606.0   0.212  0.441E-04  6.156
 5133.5610  112.0   0.362  0.238E+01  1.270
 5133.5710  112.0   1.207  0.333E-04  1.270
 5133.5710  112.0   1.207  0.324E-04  1.270
 5133.5870  112.0   1.062  0.249E+01  1.270
 5133.6290   22.1   2.598  0.110E-03       
 5133.6580  112.0   0.347  0.817E-01  1.270
 5133.6710  606.0   0.245  0.210E-02  6.156
 5133.7010  606.0   0.603  0.183E+01  6.156
 5133.7140  606.0   0.603  0.187E+01  6.156
 5133.7360  606.0   0.603  0.905E-03  6.156
 5133.7840  112.0   0.819  0.113E-01  1.270
 5133.7840  112.0   0.819  0.109E-01  1.270
 5133.8170  112.0   1.062  0.653E-02  1.270
 5133.8230  606.0   0.604  0.179E+01  6.156
 5133.8330   68.1   1.771  0.245E+00       
 5133.8640  606.0   0.874  0.627E-04  6.156
 5133.8850  606.0   1.118  0.197E-03  6.156
 5133.9220  112.0   1.495  0.681E-03  1.270
 5133.9370  606.0   0.396  0.284E-05  6.156
 5133.9660  606.0   0.399  0.267E-03  6.156
 5133.9820  112.0   1.062  0.257E+01  1.270
 5133.9920  606.0   0.874  0.652E-04  6.156
 5134.0590  606.0   0.604  0.905E-03  6.156
 5134.0770  112.0   0.830  0.267E-03  1.270
 5134.0770  112.0   0.830  0.259E-03  1.270
 5134.0940  606.0   0.604  0.108E-05  6.156
 5134.0980  606.0   0.342  0.158E-03  6.156
 5134.1570  112.0   1.495  0.331E+00  1.270
 5134.1820  606.0   0.245  0.213E-02  6.156
 5134.2000  112.0   0.379  0.369E+01  1.270
 5134.2310  606.0   0.342  0.167E-03  6.156
 5134.3130  606.0   0.245  0.728E+00  6.156
 5134.3280  606.0   2.356  0.158E-03  6.156
 5134.3340  112.0   0.380  0.104E-02  1.270
 5134.3370  606.0   0.342  0.289E-02  6.156
 5134.4030  606.0   0.403  0.413E-03  6.156
 5134.4240  112.0   0.379  0.107E-02  1.270
 5134.4300  606.0   2.290  0.133E+01  6.156
 5134.4660  606.0   0.398  0.344E-05  6.156
 5134.4820  606.0   0.245  0.688E+00  6.156
 5134.4840  606.0   3.774  0.992E+00  6.156
 5134.4860  606.0   0.342  0.414E-02  6.156
 5134.4920  606.0   2.356  0.154E+01  6.156
 5134.5200  112.0   0.535  0.217E-01  1.270
 5134.5580  112.0   0.380  0.385E+01  1.270
 5134.5640  606.0   2.138  0.636E-04  6.156
 5134.5700  112.0   0.093  0.101E+01  1.270
 5134.6050  606.0   2.356  0.158E-03  6.156
 5134.6240  606.0   2.356  0.153E+01  6.156
 5134.6470  112.0   0.093  0.122E-01  1.270
 5134.6470   26.0   3.984  0.200E-02       
 5134.6660  606.0   0.245  0.649E+00  6.156
 5134.7080  606.0   0.208  0.775E-06  6.156
 5134.7260  606.0   0.342  0.707E-06  6.156
 5134.7340  112.0   1.691  0.226E-01  1.270
 5134.7370   41.0   0.019  0.407E-01       
 5134.7670  606.0   2.746  0.333E-03  6.156
 5134.7710  606.0   0.342  0.194E-02  6.156
 5134.7740  606.0   2.356  0.156E+01  6.156
 5134.7880  606.0   1.091  0.191E-03  6.156
 5134.8400  112.0   1.496  0.324E+00  1.270
 5134.8700  112.0   1.519  0.368E-03  1.270
 5134.8800  606.0   0.402  0.259E-03  6.156
 5134.8960  606.0   2.275  0.137E-03  6.156
 5134.9180  112.0   1.718  0.244E-01  1.270
 5134.9250  606.0   2.746  0.290E-03  6.156
 5134.9300  112.0   0.928  0.635E-02  1.270
 5134.9810  112.0   0.928  0.173E+01  1.270
 5135.0190   66.0   1.056  0.103E+00       
 5135.0470   22.0   3.551  0.804E-01       
 5135.0480   26.0   4.991  0.955E-04       
 5135.0540  112.0   1.519  0.208E+00  1.270
 5135.0630  606.0   2.746  0.337E-03  6.156
 5135.0640  606.0   2.746  0.264E-03  6.156
 5135.0690  112.0   0.928  0.179E+01  1.270
 5135.0720  112.0   0.093  0.107E+01  1.270
 5135.0790   71.0   0.247  0.214E+00       
 5135.0880  606.0   2.746  0.292E-03  6.156
 5135.0920  606.0   2.275  0.102E+01  6.156
 5135.0980   25.0   3.772  0.671E-05       
 5135.1020  112.0   1.297  0.455E-05  1.270
 5135.1020  112.0   1.297  0.445E-05  1.270
 5135.1320   24.0   4.193  0.214E-03       
 5135.1330   26.0   4.966  0.284E-05       
 5135.1400   59.1   0.950  0.350E+01       
 5135.1420  606.0   2.633  0.177E-03  6.156
 5135.1780  112.0   0.182  0.416E-01  1.270
 5135.1990   39.0   2.294  0.120E+01       
 5135.2090  606.0   2.015  0.141E-03  6.156
 5135.2220  606.0   2.746  0.290E-03  6.156
 5135.2260  606.0   2.746  0.319E-03  6.156
 5135.2510  606.0   0.208  0.126E-03  6.156
 5135.3050  112.0   1.519  0.212E+00  1.270
 5135.3220  606.0   2.633  0.178E-03  6.156
 5135.3770  606.0   2.991  0.599E+00  6.156
 5135.4350   22.0   2.778  0.292E-03       
 5135.4500  112.0   1.150  0.340E-03  1.270
 5135.4670  606.0   0.195  0.132E-05  6.156
 5135.4700  606.0   0.406  0.358E-03  6.156
 5135.4950  606.0   2.015  0.141E-03  6.156
 5135.5360   27.0   4.147  0.129E-01       
 5135.5650  606.0   2.062  0.852E-04  6.156
 5135.5680  112.0   1.521  0.305E+00  1.270
 5135.5700  606.0   0.586  0.183E+01  6.156
 5135.5780  606.0   0.586  0.179E+01  6.156
 5135.5820   64.0   2.110  0.301E+01       
 5135.6360  606.0   0.586  0.923E-03  6.156
 5135.6640  606.0   0.400  0.333E-05  6.156
 5135.6840  606.0   0.586  0.175E+01  6.156
 5135.6990   24.0   3.079  0.550E-05       
 5135.7300  112.0   0.433  0.378E-03  1.270
 5135.7300  112.0   0.433  0.358E-03  1.270
 5135.7580  606.0   0.238  0.219E-02  6.156
 5135.7760  606.0   2.740  0.232E-03  6.156
 5135.7900  606.0   3.023  0.401E+00  6.156
 5135.7980   26.0   5.320  0.442E-04       
 5135.8100  606.0   0.238  0.223E-02  6.156
 5135.8120  606.0   0.586  0.923E-03  6.156
 5135.8660  606.0   3.407  0.317E-03  6.156
 5135.8700  606.0   0.586  0.112E-05  6.156
 5135.8760   62.0   1.473  0.977E+00       
 5135.8800  606.0   2.457  0.317E+00  6.156
 5135.9200   24.0   3.375  0.270E-01       
 5135.9510  606.0   2.740  0.192E-03  6.156
 5135.9650   20.0   5.181  0.251E-02       
 5135.9660  606.0   3.692  0.579E-03  6.156
 5135.9790   70.1   4.098  0.708E-01       
 5135.9870  606.0   0.208  0.630E-04  6.156
 5136.0170  112.0   0.340  0.210E+01  1.270
 5136.0220  112.0   0.544  0.521E-01  1.270
 5136.0220  112.0   0.544  0.459E-01  1.270
 5136.0230  606.0   0.855  0.613E-04  6.156
 5136.0360   64.0   0.881  0.211E+00       
 5136.0370  606.0   0.855  0.639E-04  6.156
 5136.0570   26.0   5.012  0.184E-04       
 5136.0920   26.0   4.186  0.759E-02       
 5136.0960  606.0   2.740  0.235E-03  6.156
 5136.0990  606.0   3.692  0.572E-03  6.156
 5136.1090  112.0   0.340  0.137E-02  1.270
 5136.1320  606.0   2.740  0.201E-03  6.156
 5136.1480  606.0   0.405  0.240E-03  6.156
 5136.1480  606.0   0.331  0.164E-03  6.156
 5136.1480  606.0   2.740  0.173E-03  6.156
 5136.1990  112.0   1.551  0.494E-05  1.270
 5136.1990  112.0   1.551  0.505E-05  1.270
 5136.2060  606.0   0.331  0.173E-03  6.156
 5136.2470  112.0   0.198  0.458E+00  1.270
 5136.2700  606.0   0.238  0.688E+00  6.156
 5136.2770  606.0   2.740  0.213E-03  6.156
 5136.2850  112.0   0.198  0.209E-01  1.270
 5136.2930   23.1   3.753  0.121E-02       
 5136.3210   26.1   6.217  0.780E-04       
 5136.3240  606.0   2.740  0.199E-03  6.156
 5136.3330  606.0   1.065  0.184E-03  6.156
 5136.3340  606.0   0.403  0.287E-05  6.156
 5136.3380  112.0   0.340  0.140E-02  1.270
 5136.3610  606.0   0.836  0.600E-04  6.156
 5136.3680  606.0   0.331  0.435E-02  6.156
 5136.4300  112.0   0.340  0.224E+01  1.270
 5136.4370  606.0   0.238  0.648E+00  6.156
 5136.4510  606.0   0.331  0.198E-02  6.156
 5136.4740  606.0   0.836  0.627E-04  6.156
 5136.4910  112.0   0.349  0.817E-01  1.270
 5136.5010  112.0   0.349  0.405E-01  1.270
 5136.5040  606.0   3.478  0.466E-03  6.156
 5136.5110   22.0   2.778  0.171E-02       
 5136.5370  112.0   1.150  0.326E+01  1.270
 5136.5420  112.0   0.528  0.274E-01  1.270
 5136.5420  112.0   0.528  0.336E-01  1.270
 5136.5490   44.0   0.997  0.724E-01       
 5136.5650  112.0   1.521  0.719E-03  1.270
 5136.6100   26.1   6.223  0.227E-04       
 5136.6190  606.0   0.331  0.299E-02  6.156
 5136.6400   26.0   3.929  0.229E-04       
 5136.6560   26.0   3.929  0.484E-03       
 5136.6580  606.0   0.239  0.609E+00  6.156
 5136.7320  606.0   0.409  0.307E-03  6.156
 5136.7450  606.0   0.204  0.112E-05  6.156
 5136.7470  112.0   1.150  0.664E-02  1.270
 5136.7530  606.0   1.065  0.186E-03  6.156
 5136.7610   26.0   4.966  0.459E-04       
 5136.7630  606.0   1.039  0.178E-03  6.156
 5136.7720  606.0   2.276  0.137E-03  6.156
 5136.7920  606.0   3.176  0.630E+00  6.156
 5136.7920   58.1   1.677  0.562E-01       
 5136.7960  606.0   3.154  0.926E+00  6.156
 5136.8010  606.0   1.039  0.181E-03  6.156
 5136.8020   26.1   2.844  0.441E-04       
 5136.8260   44.0   1.317  0.724E-03       
 5136.8340   60.1   0.631  0.447E-01       
 5136.8390  606.0   0.331  0.174E-05  6.156
 5136.8580  606.0   3.013  0.127E+01  6.156
 5136.8940   22.0   3.178  0.334E-02       
 5136.9610  606.0   2.276  0.101E+01  6.156
 5136.9690   23.0   1.800  0.687E-04       
 5136.9760  112.0   1.150  0.334E+01  1.270
 5136.9800  606.0   3.154  0.917E+00  6.156
 5137.0020  606.0   0.409  0.217E-03  6.156
 5137.0120  112.0   0.198  0.507E+00  1.270
 5137.0240  606.0   2.780  0.183E-03  6.156
 5137.0280  606.0   3.176  0.624E+00  6.156
 5137.0880   24.1   6.822  0.183E-01       
 5137.1140   58.0   1.021  0.127E+01       
 5137.1160  606.0   3.176  0.637E+00  6.156
 5137.1190  606.0   3.154  0.934E+00  6.156
 5137.1210  606.0   0.406  0.232E-05  6.156
 5137.1680  606.0   3.472  0.409E-03  6.156
 5137.2080  606.0   2.780  0.142E-03  6.156
 5137.2420  606.0   2.139  0.637E-04  6.156
 5137.3490  606.0   2.780  0.185E-03  6.156
 5137.3610   20.0   5.045  0.627E-03       
 5137.3770  606.0   0.232  0.229E-02  6.156
 5137.3980  606.0   2.780  0.158E-03  6.156
 5137.4210  606.0   3.778  0.108E+01  6.156
 5137.4540  606.0   2.781  0.127E-03  6.156
 5137.4650  606.0   0.321  0.172E-03  6.156
 5137.4680  112.0   0.893  0.643E-02  1.270
 5137.4760  112.0   0.893  0.166E+01  1.270
 5137.4830   26.0   3.654  0.493E-06       
 5137.4890    6.0   8.643  0.214E-03       
 5137.5390  606.0   2.780  0.158E-03  6.156
 5137.5680  606.0   0.568  0.175E+01  6.156
 5137.5840  606.0   0.568  0.179E+01  6.156
 5137.6050   23.0   1.869  0.151E-03       
 5137.6060  606.0   0.321  0.181E-03  6.156
 5137.6080  112.0   0.893  0.173E+01  1.270
 5137.6200  606.0   0.568  0.945E-03  6.156
 5137.6380  606.0   2.781  0.156E-03  6.156
 5137.6630   22.0   3.179  0.927E-02       
 5137.6650  606.0   0.204  0.165E-03  6.156
 5137.6720  606.0   1.989  0.108E-03  6.156
 5137.6880  606.0   0.568  0.171E+01  6.156
 5137.7530  606.0   0.321  0.310E-02  6.156
 5137.7630  606.0   3.284  0.191E+01  6.156
 5137.7870   58.0   0.719  0.328E+00       
 5137.8090  606.0   0.413  0.264E-03  6.156
 5137.8770  606.0   3.285  0.189E+01  6.156
 5137.8820  606.0   0.321  0.458E-02  6.156
 5137.8950  112.0   1.020  0.242E+01  1.270
 5137.9310   24.0   3.422  0.170E-01       
 5137.9380  606.0   0.233  0.235E-02  6.156
 5137.9380  606.0   0.568  0.945E-03  6.156
 5137.9450   26.0   4.985  0.170E-03       
 5137.9740   22.0   3.178  0.264E-02       
 5137.9790   58.1   2.799  0.135E-02       
 5137.9900  606.0   0.568  0.116E-05  6.156
 5138.0030   58.0   0.000  0.638E-01       
 5138.0150  606.0   3.285  0.138E-03  6.156
 5138.0530  606.0   3.285  0.193E+01  6.156
 5138.0690  606.0   2.328  0.158E-03  6.156
 5138.1060  606.0   0.232  0.646E+00  6.156
 5138.1260  112.0   1.020  0.652E-02  1.270
 5138.1360  112.0   1.648  0.695E-02  1.270
 5138.1700  606.0   0.321  0.335E-05  6.156
 5138.1790  606.0   0.321  0.202E-02  6.156
 5138.1840  606.0   3.488  0.497E-03  6.156
 5138.1910  606.0   0.413  0.194E-03  6.156
 5138.2310  606.0   0.409  0.182E-05  6.156
 5138.2440  606.0   2.328  0.136E+01  6.156
 5138.2630   22.0   2.267  0.383E-04       
 5138.2950  112.0   1.020  0.250E+01  1.270
 5138.3110  606.0   0.233  0.606E+00  6.156
 5138.3200  606.0   0.193  0.127E-05  6.156
 5138.3340  112.0   0.349  0.353E+01  1.270
 5138.3390  606.0   0.205  0.896E-04  6.156
 5138.3560  606.0   0.818  0.588E-04  6.156
 5138.3610  606.0   2.328  0.158E-03  6.156
 5138.3660  606.0   0.818  0.616E-04  6.156
 5138.3940  606.0   2.328  0.134E+01  6.156
 5138.3970   23.0   2.269  0.618E+00       
 5138.4090  606.0   2.277  0.996E+00  6.156
 5138.4640  112.0   0.349  0.105E-02  1.270
 5138.4830  606.0   3.205  0.170E+01  6.156
 5138.4980  606.0   2.992  0.593E+00  6.156
 5138.5050  606.0   0.233  0.568E+00  6.156
 5138.5220   24.0   3.375  0.158E-02       
 5138.5410  606.0   2.328  0.137E+01  6.156
 5138.5510  606.0   2.962  0.890E+00  6.156
 5138.5670  112.0   0.349  0.109E-02  1.270
 5138.5780  112.0   0.351  0.544E-01  1.270
 5138.5960  112.0   0.351  0.944E-01  1.270
 5138.6060   24.1   6.869  0.528E-02       
 5138.6120  606.0   3.205  0.168E+01  6.156
 5138.6130  606.0   0.800  0.576E-04  6.156
 5138.6330  606.0   3.205  0.137E-03  6.156
 5138.6730   58.1   0.464  0.251E-03       
 5138.6910   26.0   4.313  0.762E-04       
 5138.6970  112.0   0.349  0.369E+01  1.270
 5138.7060   24.0   0.983  0.113E-03       
 5138.7100  112.0   0.320  0.196E+01  1.270
 5138.7340  606.0   0.800  0.606E-04  6.156
 5138.7430  606.0   2.458  0.313E+00  6.156
 5138.7570  606.0   3.205  0.136E-03  6.156
 5138.7860  606.0   3.205  0.172E+01  6.156
 5138.7980  112.0   0.320  0.143E-02  1.270
 5138.8400   24.0   3.375  0.179E-01       
 5138.8780    6.0   8.643  0.692E-04       
 5138.8800  112.0   0.355  0.569E-01  1.270
 5138.8880   26.0   4.796  0.389E-05       
 5138.9020  606.0   0.418  0.228E-03  6.156
 5138.9920  606.0   0.413  0.141E-05  6.156
 5139.0000   22.0   3.179  0.238E-03       
 5139.0170  606.0   0.201  0.158E-05  6.156
 5139.0400  606.0   0.417  0.172E-03  6.156
 5139.0470  112.0   0.320  0.147E-02  1.270
 5139.0930  112.0   1.522  0.299E+00  1.270
 5139.1340  112.0   0.320  0.210E+01  1.270
 5139.1690  606.0   3.014  0.126E+01  6.156
 5139.1820  606.0   3.076  0.167E+01  6.156
 5139.2120   24.0   4.186  0.649E-03       
 5139.2550   28.0   3.658  0.800E-01       
 5139.2860  606.0   2.629  0.309E-03  6.156
 5139.3130  606.0   0.226  0.241E-02  6.156
 5139.3190  606.0   0.551  0.175E+01  6.156
 5139.3220  606.0   3.693  0.584E-03  6.156
 5139.3300  606.0   3.014  0.120E-03  6.156
 5139.3420  606.0   0.311  0.181E-03  6.156
 5139.3460  606.0   0.551  0.170E+01  6.156
 5139.3520  606.0   1.990  0.108E-03  6.156
 5139.4200  606.0   0.551  0.965E-03  6.156
 5139.4200  606.0   0.311  0.191E-03  6.156
 5139.4200   22.0   3.546  0.664E-01       
 5139.4310  606.0   0.227  0.247E-02  6.156
 5139.4310   42.0   3.734  0.286E-01       
 5139.4430  606.0   0.551  0.167E+01  6.156
 5139.4530  606.0   2.629  0.329E-03  6.156
 5139.4920  606.0   3.753  0.609E-03  6.156
 5139.5060  606.0   3.377  0.134E+01  6.156
 5139.5120   23.0   2.365  0.207E-02       
 5139.5380  112.0   1.655  0.205E-03  1.270
 5139.5380  112.0   1.655  0.208E-03  1.270
 5139.5460  606.0   2.592  0.260E-03  6.156
 5139.5490    6.0   8.643  0.479E-03       
 5139.5720  606.0   2.615  0.157E-03  6.156
 5139.5740  606.0   3.693  0.592E-03  6.156
 5139.5770  606.0   0.551  0.967E-03  6.156
 5139.5930  606.0   3.025  0.397E+00  6.156
 5139.5930  606.0   3.377  0.134E+01  6.156
 5139.5990   66.1   0.000  0.853E-02       
 5139.6020  606.0   0.311  0.482E-02  6.156
 5139.6350  112.0   0.928  0.577E-01  1.270
 5139.6350  112.0   0.928  0.557E-01  1.270
 5139.6460   24.0   3.422  0.347E+00       
 5139.6510  606.0   0.551  0.121E-05  6.156
 5139.6900  112.0   0.078  0.927E+00  1.270
 5139.7010  606.0   0.311  0.206E-02  6.156
 5139.7050  606.0   0.201  0.212E-03  6.156
 5139.7250  606.0   2.592  0.284E-03  6.156
 5139.7610  112.0   0.078  0.131E-01  1.270
 5139.7680  112.0   1.157  0.629E-03  1.270
 5139.7680   58.0   0.159  0.755E-01       
 5139.7710  606.0   3.377  0.135E+01  6.156
 5139.7720  606.0   2.615  0.169E-03  6.156
 5139.8110  112.0   0.859  0.160E+01  1.270
 5139.8110   59.0   0.171  0.820E+00       
 5139.8440  112.0   0.859  0.652E-02  1.270
 5139.8580   21.0   3.057  0.789E-02       
 5139.8600  606.0   0.311  0.322E-02  6.156
 5139.8920   24.0   3.422  0.267E-04       
 5139.8970  606.0   0.422  0.199E-03  6.156
 5139.9260  606.0   0.226  0.605E+00  6.156
 5139.9420  606.0   2.704  0.281E-03  6.156
 5139.9840  112.0   0.859  0.167E+01  1.270
 5140.1010  606.0   0.418  0.109E-05  6.156
 5140.1100  606.0   2.704  0.248E-03  6.156
 5140.1200  606.0   0.311  0.564E-05  6.156
 5140.1360   27.1   5.208  0.112E-02       
 5140.1390  606.0   0.227  0.565E+00  6.156
 5140.1410  606.0   0.311  0.555E-06  6.156
 5140.1570  606.0   0.422  0.154E-03  6.156
 5140.1620   26.0   4.446  0.109E-04       
 5140.1940   26.1   6.219  0.562E-04       
 5140.1990  112.0   0.191  0.388E+00  1.270
 5140.2000  606.0   3.777  0.983E+00  6.156
 5140.2060  112.0   0.078  0.993E+00  1.270
 5140.2200  606.0   2.827  0.183E-03  6.156
 5140.2300  112.0   0.191  0.239E-01  1.270
 5140.2510  606.0   2.826  0.227E-03  6.156
 5140.2510  606.0   2.704  0.285E-03  6.156
 5140.2550  606.0   2.827  0.226E-03  6.156
 5140.2730   69.1   2.947  0.228E+00       
 5140.2740  606.0   2.704  0.224E-03  6.156
 5140.2820   58.1   2.167  0.204E-02       
 5140.2840  606.0   2.704  0.244E-03  6.156
 5140.2890  606.0   3.886  0.100E+01  6.156
 5140.3330  606.0   2.337  0.814E-04  6.156
 5140.3500   58.1   1.666  0.120E-01       
 5140.3520  606.0   0.221  0.426E-06  6.156
 5140.3560  112.0   0.731  0.603E-01  1.270
 5140.3560  112.0   0.731  0.628E-01  1.270
 5140.3630  606.0   2.827  0.200E-03  6.156
 5140.3760  606.0   0.227  0.527E+00  6.156
 5140.3810  606.0   2.546  0.331E+00  6.156
 5140.3970  606.0   2.360  0.118E+01  6.156
 5140.3980  606.0   2.826  0.215E-03  6.156
 5140.3980  606.0   2.827  0.198E-03  6.156
 5140.4040  606.0   2.360  0.110E-03  6.156
 5140.4090  606.0   0.782  0.565E-04  6.156
 5140.4140  606.0   2.360  0.111E-03  6.156
 5140.4200  606.0   0.782  0.596E-04  6.156
 5140.4250  606.0   2.704  0.274E-03  6.156
 5140.4420  606.0   2.704  0.242E-03  6.156
 5140.5040  112.0   0.021  0.258E-01  1.270
 5140.5190  112.0   0.544  0.188E-01  1.270
 5140.5190   26.0   3.047  0.256E-05       
 5140.5270  606.0   3.474  0.404E-03  6.156
 5140.5450  606.0   2.827  0.201E-03  6.156
 5140.5570  606.0   2.337  0.474E+00  6.156
 5140.5620  606.0   0.301  0.191E-03  6.156
 5140.5650  606.0   2.360  0.120E+01  6.156
 5140.5660   26.0   4.584  0.343E-03       
 5140.5700  606.0   2.360  0.119E+01  6.156
 5140.5750   41.0   1.574  0.501E-01       
 5140.5940  606.0   0.765  0.556E-04  6.156
 5140.5990   24.0   5.623  0.226E-01       
 5140.6690  606.0   0.202  0.127E-03  6.156
 5140.6910  606.0   0.191  0.113E-05  6.156
 5140.7030  606.0   2.546  0.326E+00  6.156
 5140.7170  606.0   2.546  0.335E+00  6.156
 5140.7320  606.0   0.301  0.202E-03  6.156
 5140.7360  606.0   0.765  0.588E-04  6.156
 5140.7500  112.0   0.355  0.413E-01  1.270
 5140.7740  112.0   0.355  0.153E+00  1.270
 5140.7740   90.0   0.789  0.256E-01       
 5140.7990  606.0   0.221  0.253E-02  6.156
 5140.8230  606.0   0.198  0.220E-05  6.156
 5140.8300   64.1   1.575  0.145E+00       
 5140.8310  606.0   0.422  0.842E-06  6.156
 5140.8430  606.0   2.630  0.305E-03  6.156
 5140.8660  606.0   0.428  0.175E-03  6.156
 5140.8940  606.0   0.427  0.137E-03  6.156
 5140.9020  606.0   0.301  0.335E-02  6.156
 5140.9020  606.0   3.077  0.165E+01  6.156
 5140.9600   58.1   1.581  0.275E-03       
 5140.9970  606.0   1.970  0.106E-03  6.156
 5141.0050  606.0   2.630  0.299E-03  6.156
 5141.0070  112.0   0.487  0.435E-03  1.270
 5141.0070  112.0   0.487  0.416E-03  1.270
 5141.0110   27.0   4.395  0.238E-03       
 5141.0220  606.0   0.301  0.510E-02  6.156
 5141.0270  112.0   0.485  0.222E-01  1.270
 5141.0270  112.0   0.485  0.239E-01  1.270
 5141.0550  606.0   3.077  0.140E-03  6.156
 5141.0660  112.0   0.191  0.433E+00  1.270
 5141.0810  606.0   3.015  0.125E+01  6.156
 5141.1640  606.0   1.014  0.174E-03  6.156
 5141.1730  606.0   2.630  0.264E-03  6.156
 5141.1910  606.0   0.534  0.167E+01  6.156
 5141.2010   27.0   2.700  0.193E-04       
 5141.2080  606.0   0.534  0.170E+01  6.156
 5141.2130   42.0   3.247  0.228E-01       
 5141.2280  112.0   0.301  0.182E+01  1.270
 5141.2360  606.0   1.970  0.106E-03  6.156
 5141.2380  606.0   3.015  0.119E-03  6.156
 5141.2610  606.0   0.534  0.990E-03  6.156
 5141.2680    6.0   8.643  0.234E-03       
 5141.2790   42.0   3.438  0.301E-01       
 5141.2800  112.0   1.171  0.665E-03  1.270
 5141.2970   22.0   3.409  0.327E-03       
 5141.3080  606.0   0.535  0.162E+01  6.156
 5141.3110  112.0   0.301  0.150E-02  1.270
 5141.3450  606.0   0.301  0.210E-02  6.156
 5141.3610  606.0   0.301  0.878E-05  6.156
 5141.3700   26.1  10.467  0.169E+00       
 5141.4430  606.0   0.222  0.260E-02  6.156
 5141.4510  112.0   0.361  0.122E+00  1.270
 5141.4950   64.0   0.927  0.234E+00       
 5141.4970  606.0   3.398  0.400E-03  6.156
 5141.5140  606.0   0.301  0.145E-05  6.156
 5141.5210  606.0   2.963  0.880E+00  6.156
 5141.5560   26.0   3.695  0.163E-03       
 5141.5580   58.1   1.058  0.417E-02       
 5141.5620   33.0   6.399  0.251E+01       
 5141.5780  606.0   0.535  0.987E-03  6.156
 5141.5800  606.0   1.014  0.176E-03  6.156
 5141.5870  112.0   0.301  0.154E-02  1.270
 5141.6010  112.0   0.179  0.542E-01  1.270
 5141.6100  606.0   2.368  0.105E-03  6.156
 5141.6160   73.0   0.752  0.174E-01       
 5141.6250  606.0   2.593  0.257E-03  6.156
 5141.6310  112.0   1.606  0.519E-02  1.270
 5141.6440  606.0   0.221  0.563E+00  6.156
 5141.6480  606.0   0.535  0.125E-05  6.156
 5141.6560   27.1   3.459  0.136E-05       
 5141.6700  112.0   0.301  0.196E+01  1.270
 5141.6930  606.0   2.963  0.941E-04  6.156
 5141.7370   58.1   1.206  0.155E-01       
 5141.7520  606.0   3.474  0.503E-03  6.156
 5141.7710   24.0   5.624  0.283E-02       
 5141.7740  606.0   0.433  0.155E-03  6.156
 5141.7760  606.0   0.216  0.645E-06  6.156
 5141.7930   27.0   2.787  0.139E-04       
 5141.7980  606.0   2.593  0.256E-03  6.156
 5141.8060  606.0   2.368  0.720E+00  6.156
 5141.8420  112.0   1.102  0.318E+01  1.270
 5141.8440  606.0   0.428  0.660E-06  6.156
 5141.8470  606.0   2.274  0.109E-03  6.156
 5141.8490  606.0   2.667  0.120E-03  6.156
 5141.8910  606.0   0.222  0.524E+00  6.156
 5141.9210  606.0   0.198  0.267E-03  6.156
 5141.9300  606.0   2.368  0.105E-03  6.156
 5141.9480  606.0   0.433  0.123E-03  6.156
 5141.9610  606.0   2.679  0.316E-03  6.156
 5141.9760  606.0   2.593  0.219E-03  6.156
 5141.9800  606.0   3.780  0.108E+01  6.156
 5141.9850  112.0   0.825  0.154E+01  1.270
 5142.0060  112.0   0.978  0.235E+01  1.270
 5142.0110  112.0   1.102  0.661E-02  1.270
 5142.0170  606.0   2.368  0.710E+00  6.156
 5142.0360  606.0   2.219  0.463E-04  6.156
 5142.0560  112.0   0.825  0.661E-02  1.270
 5142.0580  606.0   2.274  0.702E+00  6.156
 5142.0610  606.0   2.667  0.125E-03  6.156
 5142.1110  606.0   0.222  0.486E+00  6.156
 5142.1190  606.0   2.679  0.331E-03  6.156
 5142.1340  606.0   2.368  0.728E+00  6.156
 5142.1480  112.0   0.351  0.405E-01  1.270
 5142.1920  606.0   2.094  0.890E-04  6.156
 5142.1940  112.0   0.825  0.161E+01  1.270
 5142.2010   23.1   2.221  0.548E-06       
 5142.2120   58.1   2.250  0.120E+00       
 5142.2190  606.0   2.631  0.271E-03  6.156
 5142.2320   58.1   1.412  0.151E-03       
 5142.2360  112.0   1.102  0.326E+01  1.270
 5142.2360   42.0   1.470  0.614E-03       
 5142.2380  112.0   0.978  0.655E-02  1.270
 5142.2610   24.0   2.709  0.123E-01       
 5142.2760  606.0   0.989  0.169E-03  6.156
 5142.2860  606.0   0.292  0.203E-03  6.156
 5142.2940  606.0   3.078  0.164E+01  6.156
 5142.2990  606.0   0.748  0.548E-04  6.156
 5142.3020  606.0   0.748  0.581E-04  6.156
 5142.3170  112.0   0.319  0.337E+01  1.270
 5142.3360  606.0   3.137  0.130E+01  6.156
 5142.3720   58.1   0.960  0.407E-02       
 5142.3760  606.0   0.292  0.214E-03  6.156
 5142.3820  606.0   2.631  0.262E-03  6.156
 5142.3920  606.0   0.732  0.539E-04  6.156
 5142.4090  112.0   0.978  0.243E+01  1.270
 5142.4090  606.0   0.989  0.172E-03  6.156
 5142.4310   25.0   4.794  0.498E-03       
 5142.4430  112.0   0.319  0.107E-02  1.270
 5142.4430  606.0   3.078  0.140E-03  6.156
 5142.4460   26.0   4.559  0.355E-01       
 5142.4680   27.0   4.049  0.118E+00       
 5142.4860   24.1   6.282  0.601E-02       
 5142.4880  606.0   3.137  0.128E+01  6.156
 5142.4940  606.0   3.137  0.116E-03  6.156
 5142.5010  606.0   0.732  0.575E-04  6.156
 5142.5080  606.0   2.094  0.890E-04  6.156
 5142.5200  606.0   0.433  0.520E-06  6.156
 5142.5540  112.0   0.319  0.110E-02  1.270
 5142.5760  606.0   0.439  0.112E-03  6.156
 5142.5790  606.0   0.216  0.264E-02  6.156
 5142.5870  606.0   0.439  0.138E-03  6.156
 5142.5930  606.0   0.292  0.540E-02  6.156
 5142.6400   22.0   3.104  0.512E-02       
 5142.6410  606.0   3.137  0.116E-03  6.156
 5142.6520  606.0   3.137  0.131E+01  6.156
 5142.6750  606.0   3.887  0.994E+00  6.156
 5142.6770  606.0   0.190  0.844E-06  6.156
 5142.6800  112.0   0.319  0.353E+01  1.270
 5142.6860   64.0   0.921  0.231E+00       
 5142.6870  112.0   1.673  0.769E-02  1.270
 5142.6970  606.0   0.292  0.214E-02  6.156
 5142.7670   44.0   1.063  0.229E-01       
 5142.7910  606.0   0.217  0.275E-02  6.156
 5142.8170  112.0   0.525  0.272E-01  1.270
 5142.8170  112.0   0.525  0.288E-01  1.270
 5142.8170  606.0   0.518  0.167E+01  6.156
 5142.8380  606.0   0.199  0.178E-03  6.156
 5142.8470  606.0   0.518  0.162E+01  6.156
 5142.8530   26.0   5.010  0.494E-03       
 5142.8570  606.0   0.292  0.349E-02  6.156
 5142.8610  606.0   0.195  0.294E-05  6.156
 5142.9030  606.0   2.617  0.155E-03  6.156
 5142.9200   25.0   5.411  0.195E-02       
 5142.9260   28.0   3.699  0.185E+00       
 5142.9380  606.0   0.518  0.101E-02  6.156
 5142.9410  606.0   0.518  0.158E+01  6.156
 5143.0000   24.1   8.273  0.199E-01       
 5143.0620  606.0   2.680  0.312E-03  6.156
 5143.0730  112.0   0.361  0.327E-01  1.270
 5143.0790   25.0   5.112  0.386E-02       
 5143.0800  606.0   3.608  0.463E-03  6.156
 5143.0930  606.0   0.518  0.101E-02  6.156
 5143.0970  606.0   2.617  0.150E-03  6.156
 5143.1010  606.0   3.203  0.423E+00  6.156
 5143.1040  112.0   0.361  0.213E+00  1.270
 5143.1430   58.1   1.748  0.339E-01       
 5143.1610  112.0   1.655  0.525E-05  1.270
 5143.1610  112.0   1.655  0.535E-05  1.270
 5143.1630  606.0   0.292  0.129E-04  6.156
 5143.1770  606.0   0.292  0.288E-05  6.156
 5143.1840  606.0   0.518  0.130E-05  6.156
 5143.2160  606.0   2.680  0.302E-03  6.156
 5143.2470  606.0   3.608  0.455E-03  6.156
 5143.2670   90.1   0.231  0.117E-01       
 5143.2980  606.0   2.617  0.130E-03  6.156
 5143.3050  606.0   2.338  0.815E-04  6.156
 5143.3110  606.0   2.297  0.540E-04  6.156
 5143.3310  606.0   0.216  0.522E+00  6.156
 5143.3370   60.1   0.182  0.269E-01       
 5143.3740  606.0   2.680  0.274E-03  6.156
 5143.3790  606.0   0.212  0.952E-06  6.156
 5143.4030  606.0   0.283  0.217E-03  6.156
 5143.4030  606.0   3.203  0.428E+00  6.156
 5143.4120  606.0   0.445  0.125E-03  6.156
 5143.4200  606.0   3.203  0.419E+00  6.156
 5143.4580  606.0   2.594  0.230E-03  6.156
 5143.5190  606.0   2.338  0.467E+00  6.156
 5143.5290  606.0   0.445  0.101E-03  6.156
 5143.5570   58.1   1.279  0.195E-01       
 5143.5750  112.0   0.284  0.167E+01  1.270
 5143.5940  606.0   0.283  0.229E-03  6.156
 5143.5940  606.0   0.217  0.482E+00  6.156
 5143.6170  606.0   2.022  0.112E-03  6.156
 5143.6310  606.0   2.594  0.218E-03  6.156
 5143.6310   26.0   3.984  0.158E-04       
 5143.6440  606.0   2.297  0.539E-04  6.156
 5143.6530  112.0   0.284  0.159E-02  1.270
 5143.6740   22.0   3.104  0.184E-02       
 5143.7220   26.0   2.198  0.162E-03       
 5143.7310  606.0   2.568  0.200E-03  6.156
 5143.7670  606.0   0.195  0.325E-03  6.156
 5143.7750   42.0   2.918  0.372E-02       
 5143.7960   58.1   0.735  0.339E-02       
 5143.8020  606.0   0.700  0.527E-04  6.156
 5143.8020  606.0   0.283  0.363E-02  6.156
 5143.8060   58.1   1.696  0.468E-03       
 5143.8330   58.1   1.582  0.158E-01       
 5143.8460   24.1   6.805  0.181E-02       
 5143.8600  606.0   0.217  0.445E+00  6.156
 5143.8670  606.0   0.716  0.533E-04  6.156
 5143.8680  606.0   0.716  0.569E-04  6.156
 5143.8790  606.0   1.921  0.135E-03  6.156
 5143.8800   26.1  10.448  0.624E+00       
 5143.8840  112.0   1.397  0.194E-04  1.270
 5143.8840  112.0   1.397  0.190E-04  1.270
 5143.8890   28.0   3.847  0.112E-01       
 5143.9110  606.0   0.283  0.573E-02  6.156
 5143.9120  606.0   0.700  0.565E-04  6.156
 5143.9160   90.0   1.291  0.802E-01       
 5143.9170  606.0   3.475  0.497E-03  6.156
 5143.9190  606.0   2.022  0.112E-03  6.156
 5143.9220  606.0   2.568  0.226E-03  6.156
 5143.9250  606.0   0.212  0.277E-02  6.156
 5143.9420  112.0   0.186  0.318E+00  1.270
 5143.9570  112.0   0.284  0.163E-02  1.270
 5143.9670  112.0   0.186  0.276E-01  1.270
 5143.9750  606.0   2.428  0.782E-04  6.156
 5143.9890   27.0   3.530  0.191E-02       
 5143.9950  112.0   0.793  0.148E+01  1.270
 5143.9960  606.0   2.964  0.872E+00  6.156
 5144.0160  606.0   0.452  0.932E-04  6.156
 5144.0280  606.0   2.680  0.274E-03  6.156
 5144.0350  112.0   0.284  0.182E+01  1.270
 5144.0700  606.0   0.452  0.114E-03  6.156
 5144.0980   29.0   5.395  0.166E+00       
 5144.1020  112.0   0.793  0.673E-02  1.270
 5144.1380  112.0   0.367  0.187E+00  1.270
 5144.1630  606.0   2.964  0.941E-04  6.156
 5144.1810  606.0   2.680  0.271E-03  6.156
 5144.1830  606.0   2.428  0.486E+00  6.156
 5144.2200   69.1   3.824  0.257E+00       
 5144.2270  606.0   2.275  0.110E-03  6.156
 5144.2360  112.0   0.793  0.155E+01  1.270
 5144.2500  606.0   0.283  0.218E-02  6.156
 5144.2930  606.0   1.956  0.140E-03  6.156
 5144.3050  606.0   2.428  0.781E-04  6.156
 5144.3110  606.0   0.283  0.184E-04  6.156
 5144.3130  606.0   3.399  0.395E-03  6.156
 5144.3550   26.1  10.467  0.203E+01       
 5144.3850   26.0   4.638  0.415E-04       
 5144.4000   24.1   4.012  0.105E-03       
 5144.4300  606.0   2.275  0.694E+00  6.156
 5144.4410  606.0   2.429  0.479E+00  6.156
 5144.4590  606.0   0.283  0.496E-05  6.156
 5144.4620  606.0   0.193  0.364E-05  6.156
 5144.4740  606.0   2.826  0.141E-03  6.156
 5144.5010   26.0   3.960  0.222E-04       
 5144.5030   26.0   3.984  0.207E-05       
 5144.5060  606.0   3.153  0.188E+01  6.156
 5144.5200  606.0   2.428  0.493E+00  6.156
 5144.5330   24.0   3.092  0.190E-03       
 5144.5340   22.0   3.583  0.290E-01       
 5144.5590  606.0   2.313  0.135E-03  6.156
 5144.5590  606.0   0.502  0.158E+01  6.156
 5144.5650  606.0   1.956  0.140E-03  6.156
 5144.5760  606.0   0.502  0.162E+01  6.156
 5144.6030  606.0   0.208  0.138E-05  6.156
 5144.6480  606.0   0.502  0.104E-02  6.156
 5144.6580  112.0   0.064  0.845E+00  1.270
 5144.6680   24.0   2.710  0.402E-01       
 5144.6700  606.0   2.959  0.397E+00  6.156
 5144.6840  606.0   0.212  0.291E-02  6.156
 5144.6880  606.0   0.502  0.154E+01  6.156
 5144.7180    6.0   8.643  0.617E-03       
 5144.7230  112.0   0.064  0.142E-01  1.270
 5144.7380  112.0   0.555  0.166E-01  1.270
 5144.7450  606.0   2.313  0.102E+01  6.156
 5144.7800  606.0   1.922  0.135E-03  6.156
 5144.8010  606.0   0.459  0.104E-03  6.156
 5144.8650  606.0   2.313  0.135E-03  6.156
 5144.8860  606.0   0.459  0.862E-04  6.156
 5144.9180  606.0   0.212  0.480E+00  6.156
 5144.9220  606.0   2.313  0.101E+01  6.156
 5144.9630  112.0   0.186  0.358E+00  1.270
 5144.9640  606.0   0.274  0.235E-03  6.156
 5144.9660  606.0   0.502  0.104E-02  6.156
 5144.9690   26.0   4.652  0.501E-05       
 5145.0190   24.1   6.805  0.114E-02       
 5145.0300  606.0   3.779  0.974E+00  6.156
 5145.0380   90.1   0.909  0.456E-02       
 5145.0390   14.0   4.930  0.536E-03       
 5145.0480  606.0   0.196  0.248E-03  6.156
 5145.0550  606.0   0.502  0.136E-05  6.156
 5145.0590  606.0   2.313  0.103E+01  6.156
 5145.0800  606.0   0.275  0.246E-03  6.156
 5145.0810  112.0   0.367  0.269E-01  1.270
 5145.0830   92.1   0.779  0.243E-01       
 5145.0937   26.0   2.198  0.133E-02       
 5145.1190  112.0   0.367  0.274E+00  1.270
 5145.1270  606.0   0.669  0.518E-04  6.156
 5145.1380   20.0   5.049  0.955E-03       
 5145.1490  606.0   0.189  0.410E-06  6.156
 5145.1560   58.1   1.103  0.912E-01       
 5145.1630  112.0   1.564  0.516E-02  1.270
 5145.1940  112.0   0.064  0.912E+00  1.270
 5145.2010   14.0   4.930  0.192E-03       
 5145.2050  606.0   0.685  0.522E-04  6.156
 5145.2300  606.0   0.212  0.442E+00  6.156
 5145.2380  606.0   0.466  0.801E-04  6.156
 5145.2450  606.0   0.685  0.563E-04  6.156
 5145.2460  606.0   2.923  0.593E+00  6.156
 5145.2790  606.0   2.221  0.465E-04  6.156
 5145.2840  606.0   0.670  0.560E-04  6.156
 5145.3180  606.0   0.467  0.960E-04  6.156
 5145.3240  606.0   0.274  0.612E-02  6.156
 5145.3630  112.0   0.555  0.521E-01  1.270
 5145.3630  112.0   0.555  0.582E-01  1.270
 5145.3780   42.0   2.555  0.104E+00       
 5145.4160   57.0   0.373  0.363E+00       
 5145.4460  606.0   2.405  0.313E+00  6.156
 5145.4470  606.0   0.275  0.222E-02  6.156
 5145.4600   22.0   1.460  0.267E+00       
 5145.4800  606.0   0.213  0.405E+00  6.156
 5145.5250  606.0   0.208  0.289E-02  6.156
 5145.5250   27.0   4.058  0.147E+00       
 5145.5620   76.0   2.344  0.182E-01       
 5145.5990  606.0   0.275  0.380E-02  6.156
 5145.6550  606.0   0.191  0.398E-05  6.156
 5145.6899   22.1   5.423  0.661E-01       
 5145.7150  606.0   3.153  0.186E+01  6.156
 5145.7240   27.0   4.475  0.548E-03       
 5145.7270   26.0   3.695  0.537E-03       
 5145.7410   24.0   3.113  0.667E-03       
 5145.7420  112.0   0.268  0.153E+01  1.270
 5145.7500   74.0   2.602  0.132E+00       
 5145.7680  606.0   0.193  0.374E-03  6.156
 5145.7720  606.0   0.965  0.164E-03  6.156
 5145.7720   26.1  10.414  0.612E+00       
 5145.7780  606.0   2.618  0.134E-03  6.156
 5145.8130  112.0   0.536  0.336E-01  1.270
 5145.8130  112.0   0.536  0.397E-01  1.270
 5145.8150  112.0   0.268  0.169E-02  1.270
 5145.8170  606.0   0.965  0.167E-03  6.156
 5145.8170   26.1  10.414  0.718E+00       
 5145.8280  606.0   2.340  0.461E+00  6.156
 5145.8360   58.1   0.808  0.282E-01       
 5145.8370  112.0   0.761  0.142E+01  1.270
 5145.8530   23.0   1.942  0.916E-03       
 5145.8540   26.0   4.549  0.130E-03       
 5145.8600  606.0   3.153  0.142E-03  6.156
 5145.8880  606.0   0.208  0.307E-02  6.156
 5145.9220  112.0   0.937  0.229E+01  1.270
 5145.9350  606.0   2.669  0.119E-03  6.156
 5145.9390  606.0   3.782  0.107E+01  6.156
 5145.9450  606.0   3.787  0.111E+01  6.156
 5145.9590  606.0   0.275  0.254E-04  6.156
 5145.9660  606.0   0.275  0.786E-05  6.156
 5145.9690  606.0   0.475  0.892E-04  6.156
 5145.9720  606.0   2.618  0.129E-03  6.156
 5145.9730   23.0   1.804  0.390E-04       
 5145.9760  606.0   0.266  0.254E-03  6.156
 5145.9780  112.0   0.761  0.685E-02  1.270
 5145.9860  606.0   2.170  0.669E-04  6.156
 5146.0170  112.0   0.937  0.124E-01  1.270
 5146.0170  112.0   0.937  0.127E-01  1.270
 5146.0180  606.0   0.474  0.751E-04  6.156
 5146.0310  112.0   0.375  0.252E+00  1.270
 5146.0310  606.0   0.204  0.195E-05  6.156
 5146.0700  606.0   0.487  0.158E+01  6.156
 5146.0790  606.0   0.641  0.513E-04  6.156
 5146.0960  606.0   0.487  0.154E+01  6.156
 5146.1080  112.0   0.761  0.149E+01  1.270
 5146.1270   26.1   2.828  0.834E-04       
 5146.1360  112.0   0.291  0.321E+01  1.270
 5146.1390  606.0   2.669  0.111E-03  6.156
 5146.1510  112.0   0.268  0.172E-02  1.270
 5146.1550  112.0   0.937  0.656E-02  1.270
 5146.1580   27.0   3.279  0.243E-04       
 5146.1610   27.0   1.740  0.219E-03       
 5146.1790  606.0   2.225  0.163E-03  6.156
 5146.2000  606.0   0.267  0.266E-03  6.156
 5146.2030  606.0   3.563  0.583E-03  6.156
 5146.2040  606.0   0.487  0.150E+01  6.156
 5146.2050  606.0   0.487  0.106E-02  6.156
 5146.2190  606.0   0.483  0.707E-04  6.156
 5146.2240  112.0   0.268  0.167E+01  1.270
 5146.2470  606.0   0.641  0.560E-04  6.156
 5146.2580  112.0   0.291  0.109E-02  1.270
 5146.2780  606.0   2.276  0.685E+00  6.156
 5146.2980   26.0   4.371  0.933E-02       
 5146.3000  606.0   0.655  0.515E-04  6.156
 5146.3030    8.0  10.989  0.269E-02       
 5146.3150  606.0   2.170  0.667E-04  6.156
 5146.3170  606.0   0.483  0.836E-04  6.156
 5146.3220  606.0   0.655  0.560E-04  6.156
 5146.3260  112.0   0.937  0.236E+01  1.270
 5146.3660  606.0   2.225  0.133E+01  6.156
 5146.3670  606.0   0.487  0.106E-02  6.156
 5146.3780  112.0   0.291  0.112E-02  1.270
 5146.3850  606.0   2.569  0.198E-03  6.156
 5146.3850  606.0   2.247  0.163E-03  6.156
 5146.4210  606.0   3.608  0.443E-03  6.156
 5146.4370   20.0   4.735  0.849E-02       
 5146.4430  606.0   3.334  0.302E-03  6.156
 5146.4510    8.0  10.989  0.457E-02       
 5146.4520  606.0   0.267  0.398E-02  6.156
 5146.4600  606.0   1.922  0.125E-03  6.156
 5146.4600   27.1   3.485  0.132E-04       
 5146.4620  606.0   0.208  0.438E+00  6.156
 5146.4770  606.0   0.487  0.142E-05  6.156
 5146.5000  112.0   0.291  0.337E+01  1.270
 5146.5470  606.0   0.266  0.654E-02  6.156
 5146.5600  606.0   2.247  0.152E+01  6.156
 5146.5700  606.0   2.569  0.202E-03  6.156
 5146.5820   23.1   3.758  0.340E-03       
 5146.6300  112.0   1.198  0.173E-04  1.270
 5146.6300  112.0   1.198  0.169E-04  1.270
 5146.6450  606.0   3.154  0.185E+01  6.156
 5146.6710  606.0   3.473  0.314E-03  6.156
 5146.7200  606.0   0.204  0.301E-02  6.156
 5146.7320  606.0   3.608  0.448E-03  6.156
 5146.7490   27.0   3.568  0.479E+00       
 5146.7610  606.0   2.569  0.167E-03  6.156
 5146.7680  606.0   0.940  0.160E-03  6.156
 5146.7870  606.0   3.154  0.141E-03  6.156
 5146.8100  606.0   0.208  0.400E+00  6.156
 5146.8230   27.0   3.632  0.405E-02       
 5146.8840  112.0   1.055  0.309E+01  1.270
 5146.8870  606.0   0.492  0.788E-04  6.156
 5146.8980  606.0   0.940  0.163E-03  6.156
 5146.9050  606.0   0.492  0.671E-04  6.156
 5146.9060  112.0   0.375  0.227E-01  1.270
 5146.9100  606.0   0.267  0.226E-02  6.156
 5146.9100   58.1   1.319  0.447E-01       
 5146.9500  112.0   0.375  0.334E+00  1.270
 5146.9620  606.0   0.501  0.640E-04  6.156
 5146.9980   27.0   4.058  0.518E-01       
 5147.0100  112.0   1.480  0.299E+00  1.270
 5147.0220   70.1   4.754  0.115E+00       
 5147.0230  606.0   0.267  0.345E-04  6.156
 5147.0240  606.0   0.201  0.268E-05  6.156
 5147.0720  112.0   0.355  0.405E-01  1.270
 5147.0720  606.0   2.723  0.322E-03  6.156
 5147.0780  606.0   0.501  0.745E-04  6.156
 5147.0910   21.0   2.146  0.140E+01       
 5147.1080  606.0   0.194  0.338E-03  6.156
 5147.1090  606.0   3.333  0.133E+01  6.156
 5147.1120  606.0   0.209  0.363E+00  6.156
 5147.1220  112.0   1.055  0.658E-02  1.270
 5147.1240  606.0   0.627  0.513E-04  6.156
 5147.1380  606.0   0.627  0.563E-04  6.156
 5147.1620  606.0   0.267  0.118E-04  6.156
 5147.1660   26.0   4.320  0.966E-05       
 5147.1930  112.0   0.673  0.553E-01  1.270
 5147.1930  112.0   0.673  0.530E-01  1.270
 5147.2250  606.0   2.723  0.299E-03  6.156
 5147.2420   44.0   1.002  0.339E-01       
 5147.2660  606.0   2.011  0.772E-04  6.156
 5147.2920  606.0   3.333  0.134E+01  6.156
 5147.2970  606.0   3.333  0.134E+01  6.156
 5147.3430  112.0   1.055  0.318E+01  1.270
 5147.3480  606.0   0.191  0.390E-03  6.156
 5147.3500  606.0   2.723  0.273E-03  6.156
 5147.3550  606.0   2.723  0.325E-03  6.156
 5147.3690  606.0   0.190  0.342E-05  6.156
 5147.3780  606.0   0.259  0.278E-03  6.156
 5147.3780  606.0   2.248  0.163E-03  6.156
 5147.3820  606.0   2.723  0.283E-03  6.156
 5147.3830   42.0   2.291  0.406E-01       
 5147.3970  606.0   0.613  0.515E-04  6.156
 5147.4020   24.0   3.435  0.258E-02       
 5147.4590   59.0   0.171  0.229E+00       
 5147.4710  606.0   0.520  0.591E-04  6.156
 5147.4750   23.0   2.122  0.174E-02       
 5147.4780   22.0   0.000  0.973E-02       
 5147.4910  606.0   3.610  0.338E-03  6.156
 5147.5020  606.0   2.723  0.280E-03  6.156
 5147.5040  606.0   0.588  0.520E-04  6.156
 5147.5090  112.0   0.731  0.136E+01  1.270
 5147.5130  606.0   2.723  0.327E-03  6.156
 5147.5200  606.0   0.614  0.567E-04  6.156
 5147.5260  606.0   0.259  0.290E-03  6.156
 5147.5390   41.0   1.895  0.105E+00       
 5147.5430  606.0   0.510  0.712E-04  6.156
 5147.5470  606.0   2.248  0.150E+01  6.156
 5147.5610  606.0   0.510  0.613E-04  6.156
 5147.5650   58.1   1.279  0.417E+00       
 5147.5730  606.0   2.225  0.163E-03  6.156
 5147.5850  606.0   0.520  0.681E-04  6.156
 5147.6040  606.0   2.786  0.220E-03  6.156
 5147.6230   73.0   1.394  0.209E-01       
 5147.6290  606.0   0.588  0.580E-04  6.156
 5147.6300  606.0   0.205  0.325E-02  6.156
 5147.6660  606.0   3.702  0.632E-03  6.156
 5147.6760   26.0   4.956  0.471E-02       
 5147.6810  112.0   0.182  0.249E+00  1.270
 5147.6820  112.0   0.731  0.701E-02  1.270
 5147.6830  606.0   0.472  0.150E+01  6.156
 5147.6940  606.0   0.472  0.154E+01  6.156
 5147.6980  112.0   0.182  0.316E-01  1.270
 5147.7030  606.0   0.600  0.517E-04  6.156
 5147.7140  606.0   0.601  0.573E-04  6.156
 5147.7150  606.0   1.923  0.125E-03  6.156
 5147.7180  606.0   0.541  0.558E-04  6.156
 5147.7270  112.0   0.178  0.767E-01  1.270
 5147.7290  606.0   0.564  0.535E-04  6.156
 5147.7360  112.0   0.253  0.139E+01  1.270
 5147.7480  606.0   2.786  0.201E-03  6.156
 5147.7530  606.0   2.225  0.131E+01  6.156
 5147.7610   22.0   3.569  0.494E-01       
 5147.7660  112.0   0.014  0.301E-01  1.270
 5147.7730  606.0   3.564  0.576E-03  6.156
 5147.7790  112.0   1.297  0.165E-03  1.270
 5147.7790  112.0   1.297  0.169E-03  1.270
 5147.7820  606.0   3.702  0.624E-03  6.156
 5147.7880  606.0   0.472  0.109E-02  6.156
 5147.7920  606.0   2.323  0.112E-03  6.156
 5147.7950  112.0   0.384  0.315E+00  1.270
 5147.7970  606.0   3.610  0.343E-03  6.156
 5147.8040  112.0   0.253  0.181E-02  1.270
 5147.8080  112.0   0.731  0.143E+01  1.270
 5147.8080  606.0   0.259  0.702E-02  6.156
 5147.8110  606.0   0.472  0.146E+01  6.156
 5147.8420  606.0   2.786  0.185E-03  6.156
 5147.8480  606.0   0.541  0.634E-04  6.156
 5147.8480   58.1   1.694  0.339E-03       
 5147.8510  606.0   0.564  0.602E-04  6.156
 5147.8580  606.0   2.786  0.222E-03  6.156
 5147.8970  606.0   2.786  0.196E-03  6.156
 5147.9200  112.0   1.480  0.711E-03  1.270
 5147.9220   58.1   1.482  0.537E-01       
 5147.9240  606.0   0.204  0.396E+00  6.156
 5147.9480  606.0   0.259  0.229E-02  6.156
 5147.9500  606.0   2.323  0.118E+01  6.156
 5147.9680  606.0   0.531  0.657E-04  6.156
 5147.9700  606.0   0.530  0.573E-04  6.156
 5147.9870  606.0   2.786  0.195E-03  6.156
 5148.0070  606.0   2.786  0.218E-03  6.156
 5148.0280  606.0   0.576  0.527E-04  6.156
 5148.0390  606.0   2.323  0.112E-03  6.156
 5148.0430   26.0   4.283  0.198E+00       
 5148.0500  606.0   2.323  0.117E+01  6.156
 5148.0580  606.0   0.576  0.591E-04  6.156
 5148.0730  606.0   0.189  0.179E-05  6.156
 5148.0870   20.0   4.739  0.681E-02       
 5148.0950  606.0   0.259  0.417E-02  6.156
 5148.1030  112.0   1.451  0.673E-03  1.270
 5148.1070  606.0   0.472  0.109E-02  6.156
 5148.1240  606.0   0.201  0.310E-02  6.156
 5148.1260  606.0   0.552  0.545E-04  6.156
 5148.1300  606.0   0.552  0.617E-04  6.156
 5148.1400  606.0   2.091  0.576E-04  6.156
 5148.1790  112.0   0.253  0.185E-02  1.270
 5148.1940   58.1   0.737  0.363E-02       
 5148.2010  606.0   2.323  0.119E+01  6.156
 5148.2010   26.1   3.197  0.219E-05       
 5148.2120  606.0   0.472  0.148E-05  6.156
 5148.2120   20.0   4.735  0.126E-01       
 5148.2120   90.1   1.890  0.212E+00       
 5148.2290   58.1   2.167  0.126E+00       
 5148.2320  606.0   0.198  0.356E-05  6.156
 5148.2440  606.0   2.248  0.148E+01  6.156
 5148.2470  112.0   0.253  0.153E+01  1.270
 5148.2770  606.0   0.251  0.306E-03  6.156
 5148.2870   58.1   1.706  0.288E-02       
 5148.3020   22.0   2.778  0.286E-03       
 5148.3200  606.0   0.205  0.359E+00  6.156
 5148.3380  112.0   1.451  0.324E+00  1.270
 5148.3820    6.0   8.647  0.646E-03       
 5148.3950   23.0   2.295  0.774E-02       
 5148.4050   58.1   0.876  0.309E-02       
 5148.4170  112.0   0.859  0.521E-01  1.270
 5148.4170  112.0   0.859  0.502E-01  1.270
 5148.4300   42.0   3.501  0.641E-01       
 5148.5170  606.0   0.259  0.170E-04  6.156
 5148.5250  606.0   0.259  0.460E-04  6.156
 5148.5450  606.0   0.252  0.318E-03  6.156
 5148.5460   58.1   1.365  0.132E+00       
 5148.5720  112.0   0.384  0.197E-01  1.270
 5148.5950  112.0   1.708  0.255E-01  1.270
 5148.6040  606.0   0.205  0.323E+00  6.156
 5148.6210  112.0   0.384  0.394E+00  1.270
 5148.6620   28.0   3.679  0.145E-01       
 5148.6810  606.0   0.202  0.342E-02  6.156
 5148.6820  112.0   1.522  0.514E-02  1.270
 5148.7020   27.0   4.146  0.130E-02       
 5148.7050  606.0   2.571  0.181E-03  6.156
 5148.7050   23.0   2.256  0.452E+00       
 5148.7170  112.0   0.566  0.148E-01  1.270
 5148.7270  112.0   0.182  0.281E+00  1.270
 5148.7550   73.0   2.155  0.347E-01       
 5148.7600  606.0   2.673  0.314E-03  6.156
 5148.7710  606.0   2.675  0.218E-03  6.156
 5148.7860  112.0   1.774  0.112E-02  1.270
 5148.7930  606.0   2.226  0.130E+01  6.156
 5148.8090  112.0   1.452  0.317E+00  1.270
 5148.8120  606.0   0.193  0.440E-03  6.156
 5148.8390   11.0   2.102  0.871E-02       
 5148.8400  606.0   2.215  0.140E-03  6.156
 5148.8430  606.0   1.936  0.103E-03  6.156
 5148.8460  606.0   0.252  0.439E-02  6.156
 5148.8610  606.0   1.936  0.102E-03  6.156
 5148.8900  606.0   2.571  0.165E-03  6.156
 5148.9030  606.0   2.286  0.162E-03  6.156
 5148.9070   26.1  10.414  0.383E+00       
 5148.9210  606.0   2.673  0.296E-03  6.156
 5148.9230  606.0   0.251  0.758E-02  6.156
 5148.9320   58.1   0.587  0.501E-03       
 5148.9400  606.0   2.925  0.587E+00  6.156
 5148.9510  606.0   2.675  0.196E-03  6.156
 5149.0080  112.0   0.701  0.130E+01  1.270
 5149.0140  606.0   0.195  0.448E-05  6.156
 5149.0170  606.0   0.190  0.342E-03  6.156
 5149.0400  606.0   2.215  0.996E+00  6.156
 5149.0570  606.0   2.673  0.318E-03  6.156
 5149.0570  606.0   2.407  0.309E+00  6.156
 5149.0630  606.0   0.457  0.150E+01  6.156
 5149.0630  606.0   2.673  0.268E-03  6.156
 5149.0700  606.0   2.286  0.151E+01  6.156
 5149.0880  606.0   2.673  0.273E-03  6.156
 5149.0900   27.0   4.049  0.198E+00       
 5149.0930  606.0   2.675  0.221E-03  6.156
 5149.1010  606.0   0.457  0.146E+01  6.156
 5149.1140  112.0   1.106  0.341E-03  1.270
 5149.1370  606.0   2.675  0.187E-03  6.156
 5149.1400  606.0   0.198  0.316E-02  6.156
 5149.1510  606.0   2.675  0.176E-03  6.156
 5149.1560   25.0   3.134  0.126E-01       
 5149.1810  606.0   2.286  0.162E-03  6.156
 5149.1980  606.0   0.457  0.142E+01  6.156
 5149.2050  606.0   2.287  0.150E+01  6.156
 5149.2110  112.0   0.701  0.719E-02  1.270
 5149.2230  606.0   2.673  0.326E-03  6.156
 5149.2250  606.0   2.673  0.271E-03  6.156
 5149.2250  606.0   0.457  0.112E-02  6.156
 5149.2270  606.0   2.961  0.392E+00  6.156
 5149.2410  606.0   3.474  0.310E-03  6.156
 5149.2790  606.0   2.675  0.218E-03  6.156
 5149.3190  606.0   0.252  0.232E-02  6.156
 5149.3260  606.0   0.201  0.354E+00  6.156
 5149.3310  606.0   2.675  0.186E-03  6.156
 5149.3310   22.0   1.053  0.553E-04       
 5149.3320  112.0   0.701  0.137E+01  1.270
 5149.3540  606.0   2.286  0.153E+01  6.156
 5149.3650   64.1   1.621  0.245E-01       
 5149.3790  606.0   2.012  0.775E-04  6.156
 5149.3820  606.0   0.457  0.112E-02  6.156
 5149.3920   69.1   2.951  0.416E+00       
 5149.4340  606.0   0.193  0.517E-05  6.156
 5149.4630   15.0   6.936  0.107E-01       
 5149.4650   26.1  10.448  0.358E+01       
 5149.4690  112.0   0.051  0.766E+00  1.270
 5149.4740   26.1  11.208  0.178E+00       
 5149.4810   24.0   3.122  0.182E-02       
 5149.4860  112.0   0.395  0.378E+00  1.270
 5149.4870  606.0   1.956  0.130E-03  6.156
 5149.4920  606.0   0.252  0.609E-04  6.156
 5149.5030   26.0   3.943  0.605E-03       
 5149.5070  606.0   0.457  0.155E-05  6.156
 5149.5250  606.0   0.245  0.339E-03  6.156
 5149.5280  112.0   0.051  0.155E-01  1.270
 5149.5300  606.0   3.788  0.110E+01  6.156
 5149.5450  112.0   0.239  0.125E+01  1.270
 5149.5470   60.0   0.140  0.330E+00       
 5149.6080  112.0   0.239  0.196E-02  1.270
 5149.6190  606.0   2.719  0.172E-03  6.156
 5149.6200  606.0   0.252  0.238E-04  6.156
 5149.6420  112.0   0.897  0.221E+01  1.270
 5149.6520   58.1   1.456  0.138E-01       
 5149.6580   58.0   0.206  0.286E+00       
 5149.6650  606.0   3.107  0.617E+00  6.156
 5149.7100  606.0   0.245  0.352E-03  6.156
 5149.7370   76.0   1.908  0.398E-01       
 5149.7390   24.1   6.822  0.853E-02       
 5149.7730  606.0   1.956  0.130E-03  6.156
 5149.7790   27.0   1.740  0.174E-02       
 5149.7820  606.0   0.202  0.317E+00  6.156
 5149.7890  112.0   0.264  0.305E+01  1.270
 5149.8070  606.0   2.719  0.145E-03  6.156
 5149.8160   24.0   3.079  0.381E-03       
 5149.8280   64.1   1.598  0.398E-01       
 5149.8290  112.0   1.471  0.364E-03  1.270
 5149.8770  112.0   0.897  0.661E-02  1.270
 5149.9000  112.0   1.629  0.570E-02  1.270
 5149.9030  606.0   3.107  0.612E+00  6.156
 5149.9070  112.0   0.264  0.111E-02  1.270
 5149.9240  112.0   1.481  0.292E+00  1.270
 5149.9350  112.0   1.471  0.204E+00  1.270
 5149.9470  606.0   2.719  0.174E-03  6.156
 5149.9480  606.0   3.335  0.298E-03  6.156
 5149.9910  606.0   3.107  0.624E+00  6.156
 5150.0000   58.1   1.528  0.112E-01       
 5150.0030  606.0   2.719  0.146E-03  6.156
 5150.0310  112.0   0.051  0.830E+00  1.270
 5150.0360  606.0   3.082  0.907E+00  6.156
 5150.0370  112.0   0.239  0.200E-02  1.270
 5150.0400  606.0   0.245  0.823E-02  6.156
 5150.0420  112.0   0.264  0.114E-02  1.270
 5150.0460  112.0   0.897  0.229E+01  1.270
 5150.0560  606.0   2.719  0.130E-03  6.156
 5150.0610  112.0   0.395  0.173E-01  1.270
 5150.0860  606.0   0.917  0.155E-03  6.156
 5150.1000  112.0   0.239  0.139E+01  1.270
 5150.1160  112.0   0.395  0.455E+00  1.270
 5150.1220   26.0   3.071  0.401E-04       
 5150.1280  606.0   0.202  0.282E+00  6.156
 5150.1420  606.0   3.611  0.512E-03  6.156
 5150.1420  606.0   2.719  0.163E-03  6.156
 5150.1480   24.0   5.262  0.369E-01       
 5150.1600  112.0   0.264  0.321E+01  1.270
 5150.1700   24.0   3.449  0.289E-01       
 5150.1750  606.0   3.610  0.548E-03  6.156
 5150.1900   21.0   2.139  0.422E+00       
 5150.1970  606.0   0.245  0.235E-02  6.156
 5150.1970   26.0   3.573  0.368E-02       
 5150.2230  606.0   3.082  0.898E+00  6.156
 5150.2450  606.0   2.719  0.145E-03  6.156
 5150.2530  606.0   0.199  0.358E-02  6.156
 5150.2760  112.0   1.471  0.208E+00  1.270
 5150.2960  606.0   0.190  0.394E-05  6.156
 5150.3000  606.0   0.189  0.202E-03  6.156
 5150.3100  606.0   0.238  0.380E-03  6.156
 5150.3110  606.0   3.610  0.541E-03  6.156
 5150.3220  606.0   0.195  0.314E-02  6.156
 5150.3410  606.0   0.245  0.463E-02  6.156
 5150.3530  606.0   0.191  0.513E-05  6.156
 5150.3620  606.0   3.082  0.917E+00  6.156
 5150.3830   24.0   3.087  0.294E-03       
 5150.4460  606.0   3.611  0.518E-03  6.156
 5150.4550  606.0   0.917  0.159E-03  6.156
 5150.4750  606.0   0.893  0.155E-03  6.156
 5150.4890   26.1  10.448  0.836E+00       
 5150.5500  606.0   0.443  0.142E+01  6.156
 5150.5540  606.0   0.443  0.146E+01  6.156
 5150.5870  112.0   1.135  0.121E-01  1.270
 5150.5870  112.0   1.135  0.117E-01  1.270
 5150.6090   22.0   2.250  0.197E-01       
 5150.6170  606.0   0.238  0.392E-03  6.156
 5150.6200   58.1   1.042  0.813E-02       
 5150.6440  606.0   0.189  0.179E-05  6.156
 5150.6470  606.0   0.198  0.310E+00  6.156
 5150.6670  606.0   0.443  0.115E-02  6.156
 5150.6720  606.0   0.443  0.138E+01  6.156
 5150.6810   22.0   3.551  0.364E-01       
 5150.6860  606.0   2.216  0.141E-03  6.156
 5150.7430  112.0   0.407  0.441E+00  1.270
 5150.7570  112.0   1.761  0.798E-03  1.270
 5150.7580  112.0   0.179  0.182E+00  1.270
 5150.7590  606.0   2.092  0.579E-04  6.156
 5150.7690  112.0   0.179  0.326E-01  1.270
 5150.8000   60.1   0.742  0.178E-01       
 5150.8280  606.0   0.245  0.328E-04  6.156
 5150.8560  606.0   0.245  0.799E-04  6.156
 5150.8600   58.1   1.042  0.257E-01       
 5150.8790  606.0   2.216  0.983E+00  6.156
 5150.9330   25.0   3.135  0.933E-01       
 5150.9410   26.1   2.856  0.329E-04       
 5150.9670  606.0   0.192  0.509E-03  6.156
 5150.9920  606.0   0.443  0.115E-02  6.156
 5150.9930  606.0   0.238  0.489E-02  6.156
 5150.9940  606.0   2.940  0.125E+01  6.156
 5151.0110  606.0   0.893  0.151E-03  6.156
 5151.0430  606.0   0.238  0.896E-02  6.156
 5151.0660   44.0   1.123  0.234E-01       
 5151.1100  606.0   0.443  0.163E-05  6.156
 5151.1290  606.0   0.193  0.302E-02  6.156
 5151.1610  606.0   0.199  0.276E+00  6.156
 5151.1680  112.0   0.227  0.110E+01  1.270
 5151.1980  112.0   0.673  0.124E+01  1.270
 5151.2060  606.0   0.196  0.370E-02  6.156
 5151.2250  112.0   0.227  0.213E-02  1.270
 5151.2420   26.0   4.991  0.104E-03       
 5151.2810   58.1   1.107  0.145E-02       
 5151.3630  112.0   0.407  0.156E-01  1.270
 5151.3900  606.0   0.232  0.429E-03  6.156
 5151.4230  112.0   0.407  0.516E+00  1.270
 5151.4700  606.0   0.239  0.237E-02  6.156
 5151.5130  112.0   1.116  0.875E-02  1.270
 5151.5130  112.0   1.116  0.851E-02  1.270
 5151.6180  606.0   0.233  0.440E-03  6.156
 5151.6410  112.0   0.673  0.740E-02  1.270
 5151.6550   24.0   3.551  0.183E-02       
 5151.6810   26.0   4.294  0.946E-04       
 5151.6830   26.0   3.984  0.776E-05       
 5151.7020  112.0   1.008  0.301E+01  1.270
 5151.7100  112.0   0.227  0.219E-02  1.270
 5151.7260  606.0   0.238  0.104E-03  6.156
 5151.7580  112.0   0.673  0.131E+01  1.270
 5151.7670  112.0   0.227  0.125E+01  1.270
 5151.8070  606.0   0.429  0.142E+01  6.156
 5151.8260   24.0   1.004  0.116E-03       
 5151.8320  606.0   1.936  0.985E-04  6.156
 5151.8400  606.0   2.408  0.304E+00  6.156
 5151.8410   23.1   3.759  0.287E-02       
 5151.8460  606.0   0.429  0.138E+01  6.156
 5151.8460  606.0   0.239  0.446E-04  6.156
 5151.8590   90.1   0.510  0.183E-02       
 5151.8660  112.0   0.645  0.118E+01  1.270
 5151.9070  606.0   0.195  0.266E+00  6.156
 5151.9280  112.0   0.420  0.502E+00  1.270
 5151.9510  606.0   0.429  0.134E+01  6.156
 5151.9670  606.0   0.200  0.241E+00  6.156
 5151.9670   22.0   3.559  0.540E-01       
 5151.9790  112.0   1.008  0.656E-02  1.270
 5151.9900  606.0   0.429  0.118E-02  6.156
 5152.0020  606.0   0.191  0.274E-02  6.156
 5152.0020  606.0   2.927  0.580E+00  6.156
 5152.0060  606.0   0.232  0.985E-02  6.156
 5152.0500  606.0   0.226  0.488E-03  6.156
 5152.0510  606.0   2.263  0.161E-03  6.156
 5152.0640  112.0   0.645  0.762E-02  1.270
 5152.0840  606.0   0.194  0.373E-02  6.156
 5152.1470  112.0   1.481  0.513E-02  1.270
 5152.1500  606.0   0.429  0.118E-02  6.156
 5152.1760  112.0   0.645  0.124E+01  1.270
 5152.1840   22.0   0.021  0.946E-02       
 5152.1870  606.0   0.233  0.238E-02  6.156
 5152.1960  112.0   1.009  0.310E+01  1.270
 5152.2300  606.0   2.263  0.133E+01  6.156
 5152.2850  606.0   0.191  0.637E-03  6.156
 5152.2930  606.0   2.217  0.971E+00  6.156
 5152.2950  606.0   0.429  0.171E-05  6.156
 5152.2950   59.1   0.055  0.516E-01       
 5152.3030  112.0   0.361  0.344E-01  1.270
 5152.3070  606.0   2.893  0.872E+00  6.156
 5152.3300  606.0   0.233  0.518E-02  6.156
 5152.3440  606.0   2.263  0.161E-03  6.156
 5152.3680  112.0   0.179  0.200E+00  1.270
 5152.3830  606.0   2.263  0.131E+01  6.156
 5152.4310  606.0   0.227  0.499E-03  6.156
 5152.4600  606.0   3.201  0.188E+01  6.156
 5152.4860  112.0   0.420  0.141E-01  1.270
 5152.5160  606.0   0.196  0.234E+00  6.156
 5152.5240  606.0   0.190  0.223E-02  6.156
 5152.5290  606.0   2.263  0.134E+01  6.156
 5152.5360   26.0   5.100  0.518E-03       
 5152.5520  112.0   0.420  0.577E+00  1.270
 5152.5760  606.0   3.201  0.186E+01  6.156
 5152.6050  606.0   3.201  0.141E-03  6.156
 5152.6070  112.0   0.216  0.959E+00  1.270
 5152.6200   60.1   0.986  0.288E-01       
 5152.6220   41.0   1.121  0.178E-01       
 5152.6540  606.0   3.790  0.109E+01  6.156
 5152.6560  606.0   3.125  0.167E+01  6.156
 5152.6580  112.0   0.216  0.235E-02  1.270
 5152.6710  606.0   2.493  0.322E+00  6.156
 5152.6790  112.0   0.619  0.112E+01  1.270
 5152.7180  606.0   3.201  0.140E-03  6.156
 5152.7520  606.0   3.201  0.189E+01  6.156
 5152.7790   23.0   3.116  0.195E+00       
 5152.7870  606.0   3.125  0.165E+01  6.156
 5152.7980  606.0   2.557  0.147E-03  6.156
 5152.8080  606.0   3.125  0.139E-03  6.156
 5152.8160  112.0   0.579  0.134E-01  1.270
 5152.8710   58.1   1.613  0.977E-02       
 5152.8810  606.0   0.227  0.551E-02  6.156
 5152.8980  606.0   0.226  0.109E-01  6.156
 5152.9000  606.0   0.233  0.600E-04  6.156
 5152.9050   24.0   4.389  0.293E-01       
 5152.9060  112.0   0.434  0.565E+00  1.270
 5152.9170  606.0   0.189  0.140E-02  6.156
 5152.9350  606.0   3.125  0.138E-03  6.156
 5152.9460  606.0   0.233  0.136E-03  6.156
 5152.9500  606.0   0.197  0.201E+00  6.156
 5152.9550  606.0   2.963  0.388E+00  6.156
 5152.9570  112.0   0.619  0.787E-02  1.270
 5152.9610  606.0   3.125  0.168E+01  6.156
 5152.9670  606.0   0.221  0.562E-03  6.156
 5152.9960  606.0   2.493  0.317E+00  6.156
 5153.0040  606.0   2.557  0.174E-03  6.156
 5153.0120  606.0   2.493  0.326E+00  6.156
 5153.0640  112.0   0.619  0.118E+01  1.270
 5153.0980  606.0   0.193  0.222E+00  6.156
 5153.1520  112.0   1.117  0.634E-03  1.270
 5153.1560  606.0   0.415  0.138E+01  6.156
 5153.1660  606.0   0.415  0.134E+01  6.156
 5153.1670  112.0   0.857  0.214E+01  1.270
 5153.2050  112.0   0.216  0.242E-02  1.270
 5153.2300   29.0   3.786  0.165E+01       
 5153.2380    6.0   8.647  0.251E-02       
 5153.2550  112.0   0.216  0.111E+01  1.270
 5153.2580  606.0   0.222  0.571E-03  6.156
 5153.2710  112.0   1.020  0.156E-02  1.270
 5153.2710  112.0   1.020  0.160E-02  1.270
 5153.2770  606.0   2.941  0.123E+01  6.156
 5153.2790  112.0   0.238  0.288E+01  1.270
 5153.2890  606.0   0.415  0.130E+01  6.156
 5153.2990  606.0   0.415  0.122E-02  6.156
 5153.3480  606.0   2.636  0.265E-03  6.156
 5153.3810  606.0   0.227  0.238E-02  6.156
 5153.3920  112.0   0.238  0.114E-02  1.270
 5153.4020   11.0   2.104  0.174E-01       
 5153.4040  112.0   0.857  0.665E-02  1.270
 5153.4070  606.0   2.526  0.244E-03  6.156
 5153.4100  112.0   0.434  0.129E-01  1.270
 5153.4310  112.0   0.594  0.105E+01  1.270
 5153.4420  606.0   2.941  0.122E-03  6.156
 5153.4670   23.0   1.869  0.112E-01       
 5153.4800  112.0   0.434  0.638E+00  1.270
 5153.4810  606.0   1.937  0.987E-04  6.156
 5153.4940  606.0   0.216  0.652E-03  6.156
 5153.4990   24.1   3.758  0.316E-02       
 5153.5150  606.0   0.193  0.358E-02  6.156
 5153.5200  606.0   2.636  0.253E-03  6.156
 5153.5200   92.1   1.086  0.885E-02       
 5153.5270   20.0   4.739  0.293E-01       
 5153.5420  112.0   0.238  0.117E-02  1.270
 5153.5610  606.0   2.285  0.836E-04  6.156
 5153.5700  112.0   0.857  0.222E+01  1.270
 5153.5740  606.0   2.559  0.291E-03  6.156
 5153.5900  606.0   2.526  0.291E-03  6.156
 5153.6320  606.0   0.415  0.122E-02  6.156
 5153.6550  112.0   0.238  0.305E+01  1.270
 5153.6590  606.0   2.636  0.268E-03  6.156
 5153.6680  606.0   3.403  0.443E-03  6.156
 5153.6740  112.0   0.450  0.627E+00  1.270
 5153.6860  606.0   2.636  0.228E-03  6.156
 5153.6940  606.0   2.999  0.164E+01  6.156
 5153.6970  606.0   2.636  0.228E-03  6.156
 5153.7220  606.0   0.221  0.121E-01  6.156
 5153.7290  606.0   0.227  0.177E-03  6.156
 5153.7450  606.0   2.559  0.337E-03  6.156
 5153.7560  112.0   0.594  0.817E-02  1.270
 5153.7650  606.0   0.415  0.180E-05  6.156
 5153.7820  606.0   0.194  0.192E+00  6.156
 5153.7920  606.0   2.285  0.461E+00  6.156
 5153.8140  606.0   3.664  0.584E-03  6.156
 5153.8310  606.0   0.227  0.802E-04  6.156
 5153.8360  606.0   2.636  0.281E-03  6.156
 5153.8440  112.0   0.206  0.815E+00  1.270
 5153.8570   27.0   4.149  0.223E-01       
 5153.8580  606.0   2.636  0.226E-03  6.156
 5153.8590  112.0   0.594  0.112E+01  1.270
 5153.8880  112.0   0.206  0.262E-02  1.270
 5153.8980  606.0   0.192  0.313E-02  6.156
 5153.9020   27.0   4.209  0.123E-01       
 5153.9290  606.0   0.222  0.237E-02  6.156
 5153.9650  606.0   0.217  0.658E-03  6.156
 5153.9880   58.0   0.521  0.315E+00       
 5154.0260  112.0   0.570  0.995E+00  1.270
 5154.0480   92.1   0.285  0.301E-02       
 5154.0520  112.0   1.135  0.673E-03  1.270
 5154.0590   27.0   3.952  0.253E+00       
 5154.0640  606.0   0.222  0.589E-02  6.156
 5154.0680   22.1   1.566  0.178E-01       
 5154.0920  112.0   1.763  0.107E+01  1.270
 5154.1062   26.0   3.882  0.194E-01       
 5154.1170  112.0   0.040  0.685E+00  1.270
 5154.1480  112.0   0.450  0.119E-01  1.270
 5154.1610  606.0   0.870  0.147E-03  6.156
 5154.1700  112.0   0.040  0.171E-01  1.270
 5154.1930  606.0   0.870  0.151E-03  6.156
 5154.2030   62.1   1.493  0.204E+00       
 5154.2210  606.0   0.195  0.160E+00  6.156
 5154.2230  112.0   0.450  0.698E+00  1.270
 5154.2320  606.0   0.191  0.175E+00  6.156
 5154.2330  606.0   0.212  0.763E-03  6.156
 5154.2520  112.0   0.467  0.689E+00  1.270
 5154.2850    6.0   8.640  0.236E-02       
 5154.2930  606.0   0.402  0.134E+01  6.156
 5154.3050  606.0   3.416  0.473E-03  6.156
 5154.3380  606.0   0.402  0.130E+01  6.156
 5154.3780  112.0   0.570  0.851E-02  1.270
 5154.3890  112.0   1.066  0.106E-01  1.270
 5154.3890  112.0   1.066  0.110E-01  1.270
 5154.3980   58.1   0.435  0.229E-03       
 5154.4020   58.1   0.812  0.102E+00       
 5154.4090   26.1   2.844  0.538E-04       
 5154.4430  112.0   0.547  0.933E+00  1.270
 5154.4490  606.0   0.402  0.126E+01  6.156
 5154.4770  112.0   0.570  0.106E+01  1.270
 5154.4900  606.0   0.216  0.136E-01  6.156
 5154.4950  112.0   0.504  0.811E+00  1.270
 5154.5040  606.0   0.402  0.125E-02  6.156
 5154.5130  606.0   0.217  0.634E-02  6.156
 5154.5330  606.0   2.311  0.108E-03  6.156
 5154.5380  112.0   0.206  0.271E-02  1.270
 5154.5820  112.0   0.206  0.964E+00  1.270
 5154.5910   24.0   5.244  0.305E-01       
 5154.6080  606.0   0.208  0.902E-03  6.156
 5154.6180  606.0   0.212  0.766E-03  6.156
 5154.6370  112.0   0.525  0.873E+00  1.270
 5154.6610  606.0   0.402  0.125E-02  6.156
 5154.6930  606.0   3.289  0.133E+01  6.156
 5154.6960  112.0   0.467  0.111E-01  1.270
 5154.7150  112.0   0.040  0.746E+00  1.270
 5154.7300  606.0   0.189  0.258E-02  6.156
 5154.7340  606.0   2.311  0.702E+00  6.156
 5154.7360  606.0   0.222  0.107E-03  6.156
 5154.7390   26.1  10.452  0.161E+00       
 5154.7410  112.0   0.485  0.750E+00  1.270
 5154.7750  112.0   0.467  0.759E+00  1.270
 5154.7810  606.0   3.289  0.133E+01  6.156
 5154.8200  606.0   0.222  0.230E-03  6.156
 5154.8210  112.0   0.547  0.889E-02  1.270
 5154.8270  606.0   0.402  0.189E-05  6.156
 5154.8380   27.0   4.149  0.245E-01       
 5154.8420   15.0   6.954  0.372E-01       
 5154.8540  606.0   2.311  0.108E-03  6.156
 5154.8600  606.0   0.191  0.332E-02  6.156
 5154.8630  606.0   3.665  0.577E-03  6.156
 5154.8690  112.0   0.009  0.360E-01  1.270
 5154.8710   26.0   3.960  0.527E-05       
 5154.8870  112.0   0.198  0.668E+00  1.270
 5154.9010  606.0   2.612  0.112E-03  6.156
 5154.9040   24.0   4.440  0.182E-01       
 5154.9160  112.0   0.547  0.100E+01  1.270
 5154.9250  112.0   0.198  0.293E-02  1.270
 5154.9480  606.0   2.311  0.694E+00  6.156
 5154.9580  606.0   3.289  0.134E+01  6.156
 5154.9750  112.0   0.587  0.247E-04  1.270
 5154.9750  112.0   0.587  0.255E-04  1.270
 5154.9950  112.0   0.504  0.984E-02  1.270
 5155.0040  606.0   0.847  0.144E-03  6.156
 5155.0370   62.1   1.076  0.251E+00       
 5155.0390  606.0   0.217  0.233E-02  6.156
 5155.0530  112.0   0.525  0.933E-02  1.270
 5155.0640  606.0   2.311  0.710E+00  6.156
 5155.0640   58.1   2.373  0.229E-01       
 5155.0820  112.0   0.504  0.881E+00  1.270
 5155.0950  112.0   0.485  0.104E-01  1.270
 5155.0980    6.0   8.647  0.151E-01       
 5155.1110  606.0   2.560  0.288E-03  6.156
 5155.1190  606.0   2.612  0.129E-03  6.156
 5155.1250   28.0   3.898  0.224E+00       
 5155.1290  606.0   0.847  0.147E-03  6.156
 5155.1410   44.0   1.125  0.692E-01       
 5155.1440  112.0   0.525  0.942E+00  1.270
 5155.1440  606.0   0.190  0.250E-02  6.156
 5155.1570  606.0   2.942  0.122E+01  6.156
 5155.1630  606.0   0.204  0.107E-02  6.156
 5155.1670  606.0   0.193  0.149E+00  6.156
 5155.1740  606.0   0.212  0.155E-01  6.156
 5155.1780  112.0   0.485  0.820E+00  1.270
 5155.2060  606.0   0.208  0.902E-03  6.156
 5155.2200  606.0   0.190  0.125E+00  6.156
 5155.2330  606.0   3.536  0.346E-03  6.156
 5155.2380  606.0   2.895  0.864E+00  6.156
 5155.2420  606.0   2.746  0.187E-03  6.156
 5155.2690  606.0   2.746  0.216E-03  6.156
 5155.2740  606.0   2.746  0.215E-03  6.156
 5155.2780  606.0   2.560  0.305E-03  6.156
 5155.2920    6.0   8.640  0.315E-02       
 5155.3120   58.1   1.458  0.457E-01       
 5155.3170  606.0   2.942  0.121E-03  6.156
 5155.3230  606.0   2.218  0.112E-03  6.156
 5155.3500  606.0   2.176  0.415E-04  6.156
 5155.3600  606.0   0.201  0.127E-02  6.156
 5155.3610   58.1   1.420  0.437E-01       
 5155.3750  606.0   2.043  0.812E-04  6.156
 5155.3880  606.0   2.746  0.189E-03  6.156
 5155.3960  606.0   3.000  0.162E+01  6.156
 5155.4140  606.0   2.895  0.960E-04  6.156
 5155.4170  606.0   0.213  0.226E-02  6.156
 5155.4190  606.0   2.746  0.221E-03  6.156
 5155.4200  606.0   2.746  0.203E-03  6.156
 5155.4490  606.0   2.560  0.247E-03  6.156
 5155.4560  606.0   2.527  0.242E-03  6.156
 5155.4630   40.0   1.582  0.631E+00       
 5155.4780  606.0   2.286  0.117E+01  6.156
 5155.4800  606.0   2.286  0.113E-03  6.156
 5155.4910  606.0   2.286  0.113E-03  6.156
 5155.5100  606.0   0.217  0.300E-03  6.156
 5155.5140  606.0   0.191  0.232E-02  6.156
 5155.5190  112.0   1.440  0.512E-02  1.270
 5155.5250  606.0   0.389  0.130E+01  6.156
 5155.5280  606.0   0.389  0.126E+01  6.156
 5155.5400  606.0   2.218  0.685E+00  6.156
 5155.5440  606.0   0.212  0.685E-02  6.156
 5155.5520  606.0   3.000  0.143E-03  6.156
 5155.5700  606.0   2.746  0.191E-03  6.156
 5155.5750  606.0   0.194  0.119E+00  6.156
 5155.5870  606.0   0.217  0.143E-03  6.156
 5155.6170  606.0   3.137  0.414E+00  6.156
 5155.6330  606.0   2.527  0.261E-03  6.156
 5155.6450  606.0   2.286  0.118E+01  6.156
 5155.6460  606.0   0.389  0.122E+01  6.156
 5155.6510  606.0   2.286  0.117E+01  6.156
 5155.6630  606.0   0.205  0.107E-02  6.156
 5155.6850  606.0   0.191  0.253E-02  6.156
 5155.6920  606.0   2.043  0.812E-04  6.156
 5155.6930  606.0   0.195  0.179E-02  6.156
 5155.6960  606.0   0.389  0.129E-02  6.156
 5155.7010  112.0   0.198  0.309E-02  1.270
 5155.7090  606.0   0.198  0.152E-02  6.156
 5155.7170  112.0   0.191  0.519E+00  1.270
 5155.7250  606.0   3.323  0.377E-03  6.156
 5155.7320   58.1   2.373  0.302E-01       
 5155.7390  112.0   0.198  0.818E+00  1.270
 5155.7480  112.0   0.191  0.329E-02  1.270
 5155.7500    6.0   8.640  0.355E-03       
 5155.7620   28.0   3.898  0.103E+01       
 5155.7910  606.0   0.193  0.207E-02  6.156
 5155.8060  606.0   2.251  0.489E-04  6.156
 5155.8150  606.0   0.208  0.178E-01  6.156
 5155.8160  606.0   2.527  0.204E-03  6.156
 5155.8490   64.0   0.927  0.267E+01       
 5155.8980  606.0   0.208  0.747E-02  6.156
 5155.9120   27.0   4.149  0.116E+00       
 5155.9260  606.0   3.137  0.419E+00  6.156
 5155.9380  606.0   3.137  0.410E+00  6.156
 5155.9530  606.0   3.062  0.127E+01  6.156
 5155.9560  606.0   3.701  0.974E+00  6.156
 5155.9720  112.0   0.178  0.111E+00  1.270
 5156.0140  606.0   0.389  0.129E-02  6.156
 5156.0220   14.0   5.082  0.344E-02       
 5156.0370   38.0   2.498  0.708E+00       
 5156.0470   60.1   1.412  0.191E+00       
 5156.0730  606.0   2.558  0.145E-03  6.156
 5156.0820  112.0   0.566  0.644E-01  1.270
 5156.0820  112.0   0.566  0.582E-01  1.270
 5156.1070  606.0   3.062  0.126E+01  6.156
 5156.1130  606.0   0.202  0.127E-02  6.156
 5156.1140  606.0   3.062  0.118E-03  6.156
 5156.1290  606.0   0.192  0.106E+00  6.156
 5156.1420  606.0   2.251  0.487E-04  6.156
 5156.1460  606.0   0.189  0.694E-01  6.156
 5156.1820  606.0   0.389  0.199E-05  6.156
 5156.1910  606.0   0.196  0.180E-02  6.156
 5156.2640  606.0   3.062  0.118E-03  6.156
 5156.2700  606.0   3.062  0.128E+01  6.156
 5156.2720  606.0   2.558  0.154E-03  6.156
 5156.2920  112.0   0.770  0.791E-01  1.270
 5156.2920  112.0   0.770  0.830E-01  1.270
 5156.3030  112.0   0.186  0.365E+00  1.270
 5156.3170   26.0   1.011  0.327E-09       
 5156.3180  606.0   3.395  0.476E-03  6.156
 5156.3280  112.0   0.186  0.356E-02  1.270
 5156.3400  112.0   1.279  0.202E-03  1.270
 5156.3400  112.0   1.279  0.197E-03  1.270
 5156.3410  606.0   1.903  0.987E-04  6.156
 5156.3430  606.0   0.213  0.191E-03  6.156
 5156.3560   27.0   4.058  0.109E+01       
 5156.3680  606.0   0.204  0.208E-01  6.156
 5156.3830  112.0   0.963  0.293E+01  1.270
 5156.4240  606.0   0.199  0.152E-02  6.156
 5156.4340  606.0   0.209  0.215E-02  6.156
 5156.4490  606.0   0.193  0.227E-02  6.156
 5156.4490   73.0   0.697  0.407E-01       
 5156.4660  606.0   2.374  0.804E-04  6.156
 5156.4680  606.0   2.560  0.276E-03  6.156
 5156.4740  606.0   0.192  0.220E-02  6.156
 5156.4740  606.0   2.287  0.838E-04  6.156
 5156.4790  606.0   2.558  0.120E-03  6.156
 5156.4850  606.0   0.212  0.391E-03  6.156
 5156.4960  112.0   0.819  0.207E+01  1.270
 5156.5010  112.0   0.592  0.123E-01  1.270
 5156.5160   59.1   0.216  0.575E-01       
 5156.5320  606.0   0.377  0.126E+01  6.156
 5156.5640  112.0   0.182  0.202E+00  1.270
 5156.5730  606.0   0.377  0.122E+01  6.156
 5156.5800  606.0   1.903  0.990E-04  6.156
 5156.5810  112.0   0.182  0.321E-02  1.270
 5156.5920  112.0   1.584  0.566E-02  1.270
 5156.5970  112.0   0.214  0.272E+01  1.270
 5156.6060   26.0   3.943  0.197E-03       
 5156.6080  112.0   0.544  0.459E-01  1.270
 5156.6080  112.0   0.544  0.397E-01  1.270
 5156.6260  112.0   0.963  0.656E-02  1.270
 5156.6350  606.0   2.560  0.245E-03  6.156
 5156.6400  606.0   0.205  0.200E-02  6.156
 5156.6740  606.0   2.604  0.298E-03  6.156
 5156.6750  112.0   0.191  0.359E-02  1.270
 5156.6780  606.0   0.377  0.118E+01  6.156
 5156.6790  606.0   2.374  0.473E+00  6.156
 5156.6800  606.0   2.768  0.132E-03  6.156
 5156.6950  606.0   2.287  0.454E+00  6.156
 5156.7060  112.0   0.214  0.117E-02  1.270
 5156.7070  112.0   0.191  0.673E+00  1.270
 5156.7340   57.1   0.126  0.141E-01       
 5156.7350  112.0   0.819  0.670E-02  1.270
 5156.7520   64.1   1.570  0.105E+00       
 5156.7550  606.0   3.530  0.436E-03  6.156
 5156.7610  606.0   0.377  0.133E-02  6.156
 5156.7660  606.0   3.001  0.161E+01  6.156
 5156.7680  606.0   0.205  0.823E-02  6.156
 5156.7830  606.0   0.193  0.118E+00  6.156
 5156.7940  606.0   0.194  0.208E-02  6.156
 5156.7970  606.0   2.374  0.802E-04  6.156
 5156.8360  606.0   2.604  0.338E-03  6.156
 5156.8380  112.0   0.963  0.302E+01  1.270
 5156.8720  112.0   0.214  0.120E-02  1.270
 5156.8720  606.0   0.201  0.247E-01  6.156
 5156.8980  112.0   0.819  0.215E+01  1.270
 5156.9150   26.1  10.419  0.128E+00       
 5156.9180  606.0   3.001  0.142E-03  6.156
 5156.9250  606.0   3.530  0.431E-03  6.156
 5156.9300  606.0   0.377  0.133E-02  6.156
 5156.9400  606.0   2.374  0.467E+00  6.156
 5156.9780   21.0   2.608  0.300E-01       
 5156.9810  112.0   0.214  0.288E+01  1.270
 5156.9860   23.0   2.278  0.146E-01       
 5157.0020  606.0   2.768  0.133E-03  6.156
 5157.0190  606.0   2.374  0.479E+00  6.156
 5157.0230  606.0   0.202  0.919E-02  6.156
 5157.0660   62.1   1.359  0.417E-01       
 5157.0900   45.0   3.539  0.832E+00       
 5157.1060  606.0   0.208  0.511E-03  6.156
 5157.1190  606.0   0.377  0.211E-05  6.156
 5157.1260  606.0   0.209  0.257E-03  6.156
 5157.1370  606.0   0.191  0.884E-01  6.156
 5157.1580  606.0   2.507  0.188E-03  6.156
 5157.2000   58.1   1.546  0.617E-01       
 5157.2540  112.0   0.367  0.289E-01  1.270
 5157.2600  606.0   2.528  0.235E-03  6.156
 5157.2640  606.0   1.968  0.103E-03  6.156
 5157.2790   23.1   2.556  0.419E-03       
 5157.2820   23.0   2.374  0.628E-02       
 5157.2820   26.1  10.455  0.671E+00       
 5157.2970  606.0   0.198  0.299E-01  6.156
 5157.2990   26.1   8.193  0.248E-02       
 5157.3260  112.0   1.778  0.129E+01  1.270
 5157.3550  606.0   2.507  0.232E-03  6.156
 5157.4330   57.1   2.210  0.594E+00       
 5157.4370  606.0   2.528  0.203E-03  6.156
 5157.4750   24.0   2.708  0.195E-03       
 5157.5360  112.0   0.186  0.423E-02  1.270
 5157.5570   58.1   2.250  0.229E-01       
 5157.5600  112.0   0.186  0.527E+00  1.270
 5157.5640  606.0   0.202  0.179E-02  6.156
 5157.5670  606.0   1.968  0.103E-03  6.156
 5157.6040  606.0   0.365  0.122E+01  6.156
 5157.6270  606.0   0.365  0.118E+01  6.156
 5157.6590  606.0   2.220  0.112E-03  6.156
 5157.6650  606.0   0.195  0.369E-01  6.156
 5157.6690  606.0   2.896  0.854E+00  6.156
 5157.7040   28.0   3.706  0.070E-01       
 5157.7360  606.0   0.199  0.105E-01  6.156
 5157.7450  606.0   0.205  0.346E-03  6.156
 5157.7500  606.0   0.365  0.114E+01  6.156
 5157.7630  606.0   2.605  0.295E-03  6.156
 5157.7810  112.0   1.196  0.182E-03  1.270
 5157.7810  112.0   1.196  0.187E-03  1.270
 5157.8060  606.0   0.365  0.137E-02  6.156
 5157.8390  606.0   2.896  0.958E-04  6.156
 5157.8690  606.0   2.220  0.677E+00  6.156
 5157.8910  606.0   0.196  0.123E-01  6.156
 5157.8960  606.0   3.405  0.437E-03  6.156
 5157.9180  606.0   2.898  0.388E+00  6.156
 5157.9200  606.0   2.605  0.307E-03  6.156
 5157.9240  606.0   2.252  0.139E-03  6.156
 5157.9320  606.0   3.908  0.730E+00  6.156
 5157.9390  606.0   0.197  0.116E-02  6.156
 5157.9420   72.0   2.839  0.275E+00       
 5157.9610  606.0   0.192  0.118E+00  6.156
 5157.9730  606.0   0.825  0.140E-03  6.156
 5157.9740  606.0   0.205  0.667E-03  6.156
 5157.9760   28.0   3.606  0.250E-01       
 5157.9970  606.0   0.825  0.144E-03  6.156
 5158.0010   26.1   0.301  0.684E-08       
 5158.0030   58.1   0.635  0.123E-01       
 5158.0130   40.0   2.105  0.138E+01       
 5158.0130   58.1   0.674  0.427E-03       
 5158.0240  606.0   0.193  0.470E-01  6.156
 5158.0610   25.0   5.396  0.476E-02       
 5158.0820  606.0   2.605  0.256E-03  6.156
 5158.1120   23.0   2.359  0.378E-02       
 5158.1160  606.0   2.252  0.994E+00  6.156
 5158.1410  112.0   1.603  0.201E-03  1.270
 5158.1410  112.0   1.603  0.205E-03  1.270
 5158.1420  606.0   0.365  0.138E-02  6.156
 5158.1420  606.0   0.200  0.151E-02  6.156
 5158.2100  606.0   2.357  0.617E-04  6.156
 5158.2130  606.0   0.191  0.620E-01  6.156
 5158.2320  606.0   2.252  0.138E-03  6.156
 5158.2520  112.0   0.182  0.499E-02  1.270
 5158.2690  112.0   0.182  0.379E+00  1.270
 5158.2950  606.0   2.253  0.983E+00  6.156
 5158.3210  606.0   0.365  0.223E-05  6.156
 5158.3390   26.0   2.990  0.718E-06       
 5158.3750  606.0   0.190  0.860E-01  6.156
 5158.4310  606.0   2.252  0.101E+01  6.156
 5158.4390   27.0   4.064  0.135E+00       
 5158.4480  606.0   0.194  0.152E-01  6.156
 5158.4530  606.0   3.396  0.471E-03  6.156
 5158.4540  112.0   1.439  0.292E+00  1.270
 5158.4560  606.0   2.357  0.304E+00  6.156
 5158.4750  606.0   0.202  0.468E-03  6.156
 5158.4860   64.0   0.897  0.217E+00       
 5158.4990  606.0   3.324  0.372E-03  6.156
 5158.5060  606.0   0.353  0.118E+01  6.156
 5158.5110  606.0   0.194  0.371E-03  6.156
 5158.5150  606.0   2.178  0.419E-04  6.156
 5158.5350  606.0   0.202  0.868E-03  6.156
 5158.5500  606.0   0.353  0.114E+01  6.156
 5158.5960  606.0   0.189  0.130E+00  6.156
 5158.5970  112.0   0.030  0.604E+00  1.270
 5158.6040   90.0   0.356  0.336E-01       
 5158.6190  606.0   2.859  0.580E+00  6.156
 5158.6250  606.0   3.396  0.385E-03  6.156
 5158.6430  112.0   0.030  0.191E-01  1.270
 5158.6590  606.0   0.353  0.110E+01  6.156
 5158.6710   57.0   0.000  0.100E+00       
 5158.6810   45.0   3.578  0.257E+01       
 5158.6830  606.0   0.193  0.201E-01  6.156
 5158.6870   40.0   1.584  0.794E-01       
 5158.7140   20.0   4.744  0.352E-01       
 5158.7150  606.0   2.122  0.607E-04  6.156
 5158.7170  606.0   2.605  0.280E-03  6.156
 5158.7320  112.0   0.723  0.714E-01  1.270
 5158.7320  112.0   0.723  0.676E-01  1.270
 5158.7510  606.0   0.803  0.137E-03  6.156
 5158.7530  606.0   0.192  0.299E-01  6.156
 5158.7660  606.0   0.353  0.142E-02  6.156
 5158.7680  112.0   1.400  0.512E-02  1.270
 5158.7770   26.1   0.232  0.345E-07       
 5158.8500  606.0   3.701  0.107E+01  6.156
 5158.8520   27.0   4.049  0.241E+00       
 5158.8550   23.1   2.557  0.242E-04       
 5158.8600  112.0   1.039  0.803E-02  1.270
 5158.8600  112.0   1.039  0.780E-02  1.270
 5158.8700  606.0   0.803  0.140E-03  6.156
 5158.8710  606.0   1.860  0.125E-03  6.156
 5158.8740  606.0   2.605  0.254E-03  6.156
 5158.8920  606.0   2.560  0.137E-03  6.156
 5158.9010  112.0   0.179  0.536E-02  1.270
 5158.9120  112.0   0.179  0.231E+00  1.270
 5158.9120  606.0   2.614  0.111E-03  6.156
 5158.9350  606.0   0.195  0.759E-03  6.156
 5158.9410  606.0   2.288  0.448E+00  6.156
 5158.9420  606.0   0.353  0.142E-02  6.156
 5158.9540  606.0   0.191  0.846E-01  6.156
 5159.0170   23.0   1.218  0.188E-04       
 5159.0390  606.0   1.894  0.130E-03  6.156
 5159.0460  606.0   2.122  0.605E-04  6.156
 5159.0500   26.0   4.283  0.151E+00       
 5159.0730  606.0   3.800  0.994E+00  6.156
 5159.0910  606.0   2.560  0.119E-03  6.156
 5159.0970   27.0   1.710  0.164E-03       
 5159.1220  606.0   2.614  0.113E-03  6.156
 5159.1580  606.0   0.353  0.236E-05  6.156
 5159.1610   23.0   2.678  0.169E-01       
 5159.2280   26.0   4.593  0.545E-03       
 5159.2430  112.0   0.030  0.664E+00  1.270
 5159.2790  112.0   1.439  0.705E-03  1.270
 5159.3070   23.0   2.247  0.289E+00       
 5159.3100  606.0   1.894  0.130E-03  6.156
 5159.3250  606.0   0.199  0.112E-02  6.156
 5159.3630  606.0   0.193  0.144E-03  6.156
 5159.3930  606.0   3.071  0.185E+01  6.156
 5159.4370  606.0   3.620  0.548E-03  6.156
 5159.4480  606.0   0.342  0.114E+01  6.156
 5159.4550  606.0   0.200  0.636E-03  6.156
 5159.4650  112.0   0.967  0.212E-01  1.270
 5159.4650  112.0   0.967  0.220E-01  1.270
 5159.4670  606.0   0.342  0.110E+01  6.156
 5159.5020  112.0   1.661  0.828E-02  1.270
 5159.5700  606.0   3.418  0.466E-03  6.156
 5159.5850   26.0   3.884  0.140E-03       
 5159.5960  606.0   0.342  0.106E+01  6.156
 5159.5960   26.0   5.010  0.791E-03       
 5159.6400  606.0   0.197  0.862E-03  6.156
 5159.6690  606.0   2.221  0.667E+00  6.156
 5159.6720   27.0   3.409  0.201E-01       
 5159.6800   58.0   0.889  0.581E+01       
 5159.6860   58.0   0.659  0.344E+01       
 5159.6880   58.0   0.302  0.153E+01       
 5159.6890  606.0   0.342  0.146E-02  6.156
 5159.6970  606.0   3.620  0.555E-03  6.156
 5159.7310  112.0   0.781  0.200E+01  1.270
 5159.7500  112.0   0.190  0.256E+01  1.270
 5159.7590  606.0   1.860  0.125E-03  6.156
 5159.7710  606.0   2.508  0.186E-03  6.156
 5159.8290   26.0   3.267  0.125E-03       
 5159.8530  112.0   0.178  0.940E-01  1.270
 5159.8540  112.0   0.190  0.121E-02  1.270
 5159.8640  606.0   0.196  0.142E-02  6.156
 5159.9120   26.1  10.414  0.120E+00       
 5159.9190    6.0   8.643  0.708E-02       
 5159.9350   56.0   2.239  0.158E+01       
 5159.9500   26.0   4.301  0.245E-02       
 5159.9610  606.0   2.508  0.207E-03  6.156
 5159.9860  112.0   0.781  0.678E-02  1.270
 5160.0080  112.0   0.608  0.113E-01  1.270
 5160.0120  606.0   0.342  0.147E-02  6.156
 5160.0330  112.0   0.190  0.124E-02  1.270
 5160.0990   64.1   1.584  0.295E-01       
 5160.1370  112.0   0.190  0.272E+01  1.270
 5160.1440  112.0   0.781  0.207E+01  1.270
 5160.1570  606.0   2.508  0.154E-03  6.156
 5160.1890  606.0   0.193  0.585E-01  6.156
 5160.2250  606.0   0.331  0.110E+01  6.156
 5160.2350  606.0   0.342  0.251E-05  6.156
 5160.2790  606.0   0.331  0.106E+01  6.156
 5160.2900   25.0   4.320  0.723E-02       
 5160.3160   92.1   0.718  0.230E-01       
 5160.3290  606.0   3.263  0.284E-03  6.156
 5160.3350   41.0   0.049  0.631E-01       
 5160.3500   24.0   3.449  0.336E-02       
 5160.3770  606.0   0.331  0.102E+01  6.156
 5160.4080  606.0   2.162  0.167E-03  6.156
 5160.4650   24.0   0.983  0.108E-04       
 5160.4710   58.1   1.533  0.186E-02       
 5160.5250  606.0   0.331  0.152E-02  6.156
 5160.5540   24.1   5.871  0.144E-02       
 5160.5700  606.0   0.192  0.587E-01  6.156
 5160.5890  606.0   0.195  0.115E-02  6.156
 5160.5900  606.0   3.072  0.183E+01  6.156
 5160.6000  606.0   2.162  0.130E+01  6.156
 5160.6830  606.0   0.194  0.176E-02  6.156
 5160.7000  606.0   0.331  0.152E-02  6.156
 5160.7310  112.0   0.640  0.446E-02  1.270
 5160.7310  112.0   0.640  0.429E-02  1.270
 5160.7380  606.0   3.072  0.144E-03  6.156
 5160.7470  606.0   0.194  0.147E-02  6.156
 5160.8010    6.0   8.643  0.933E-03       
 5160.8280  606.0   0.190  0.694E-01  6.156
 5160.8280   58.1   0.977  0.363E-01       
 5160.8390   26.1   5.569  0.276E-02       
 5160.8460  112.0   1.440  0.285E+00  1.270
 5160.8930   64.1   1.598  0.692E-01       
 5160.8970   22.0   1.502  0.136E-01       
 5160.9190  606.0   1.962  0.702E-04  6.156
 5160.9470  606.0   0.331  0.268E-05  6.156
 5160.9470  606.0   1.865  0.115E-03  6.156
 5160.9670  112.0   0.917  0.285E+01  1.270
 5161.0220   66.1   3.073  0.191E+01       
 5161.0240  606.0   0.321  0.106E+01  6.156
 5161.0520  606.0   0.321  0.101E+01  6.156
 5161.0570   40.0   1.482  0.126E+00       
 5161.0890  606.0   2.180  0.167E-03  6.156
 5161.0920  606.0   0.194  0.786E-01  6.156
 5161.1010  606.0   3.480  0.553E-03  6.156
 5161.1840   26.1   2.856  0.267E-04       
 5161.1870  606.0   0.321  0.976E+00  6.156
 5161.2530  112.0   0.917  0.656E-02  1.270
 5161.2680  606.0   2.180  0.148E+01  6.156
 5161.2910   26.0   4.284  0.206E-02       
 5161.3090  606.0   0.193  0.105E+00  6.156
 5161.3140  606.0   0.321  0.157E-02  6.156
 5161.3350  606.0   3.931  0.111E+01  6.156
 5161.3390  112.0   1.731  0.354E-03  1.270
 5161.3720  606.0   0.191  0.125E+00  6.156
 5161.3850  606.0   0.193  0.209E-02  6.156
 5161.3870    6.0   8.643  0.759E-03       
 5161.4590  112.0   0.918  0.294E+01  1.270
 5161.4760  606.0   2.647  0.304E-03  6.156
 5161.4950  606.0   2.046  0.519E-04  6.156
 5161.5060  606.0   3.072  0.182E+01  6.156
 5161.5500  112.0   1.347  0.169E-03  1.270
 5161.5500  112.0   1.347  0.172E-03  1.270
 5161.5520  606.0   0.781  0.133E-03  6.156
 5161.5670  606.0   2.611  0.205E-03  6.156
 5161.5740  606.0   0.781  0.137E-03  6.156
 5161.6040   64.1   1.598  0.224E-01       
 5161.6180  606.0   3.703  0.965E+00  6.156
 5161.6300  606.0   0.321  0.158E-02  6.156
 5161.6320  606.0   2.647  0.304E-03  6.156
 5161.6360  112.0   1.731  0.129E+01  1.270
 5161.6440  606.0   0.193  0.252E-02  6.156
 5161.6500  606.0   3.072  0.144E-03  6.156
 5161.6760  606.0   0.311  0.101E+01  6.156
 5161.7060   60.1   0.742  0.820E-01       
 5161.7340  606.0   0.311  0.974E+00  6.156
 5161.7450   59.1   0.483  0.191E+00       
 5161.7510  606.0   2.611  0.200E-03  6.156
 5161.7540  606.0   2.359  0.619E-04  6.156
 5161.7590  606.0   2.648  0.277E-03  6.156
 5161.7600  606.0   2.647  0.306E-03  6.156
 5161.7640   24.0   2.710  0.175E-01       
 5161.7810  606.0   2.162  0.167E-03  6.156
 5161.7920  606.0   2.647  0.265E-03  6.156
 5161.7930  112.0   0.004  0.448E-01  1.270
 5161.8100  606.0   3.801  0.987E+00  6.156
 5161.8110   73.0   1.237  0.234E-01       
 5161.8470  606.0   0.311  0.934E+00  6.156
 5161.8510   58.1   1.339  0.112E-01       
 5161.8650  112.0   1.360  0.513E-02  1.270
 5161.8740  606.0   0.195  0.118E+00  6.156
 5161.8910  606.0   2.611  0.207E-03  6.156
 5161.8930  606.0   0.321  0.286E-05  6.156
 5161.9150  606.0   2.648  0.263E-03  6.156
 5161.9210  606.0   2.647  0.334E-03  6.156
 5161.9420  606.0   2.611  0.173E-03  6.156
 5161.9540  606.0   2.611  0.179E-03  6.156
 5161.9580  112.0   1.448  0.485E-05  1.270
 5161.9580  112.0   1.448  0.494E-05  1.270
 5161.9590  606.0   3.398  0.380E-03  6.156
 5161.9670  606.0   2.162  0.128E+01  6.156
 5161.9680  606.0   0.194  0.148E+00  6.156
 5161.9700  112.0   1.408  0.667E-03  1.270
 5161.9880  606.0   0.192  0.236E-02  6.156
 5161.9890  606.0   2.359  0.300E+00  6.156
 5162.0010  606.0   2.658  0.160E-03  6.156
 5162.0110  606.0   0.193  0.174E+00  6.156
 5162.0170  606.0   0.311  0.163E-02  6.156
 5162.0490  606.0   2.509  0.185E-03  6.156
 5162.0600  606.0   0.192  0.463E-02  6.156
 5162.0690  606.0   2.180  0.167E-03  6.156
 5162.0810  606.0   2.611  0.224E-03  6.156
 5162.0870  112.0   0.375  0.247E-01  1.270
 5162.1380  606.0   2.611  0.172E-03  6.156
 5162.1810  606.0   1.866  0.115E-03  6.156
 5162.1950  606.0   2.658  0.149E-03  6.156
 5162.1970  606.0   0.311  0.163E-02  6.156
 5162.2020  606.0   3.616  0.599E-03  6.156
 5162.2060  112.0   1.408  0.316E+00  1.270
 5162.2280  606.0   0.760  0.130E-03  6.156
 5162.2320  606.0   3.246  0.133E+01  6.156
 5162.2390  606.0   2.509  0.154E-03  6.156
 5162.2420  606.0   2.180  0.146E+01  6.156
 5162.2590  606.0   2.861  0.573E+00  6.156
 5162.2660   15.0   6.985  0.110E+00       
 5162.2950  606.0   2.615  0.996E-04  6.156
 5162.3030  112.0   0.744  0.193E+01  1.270
 5162.3170  606.0   3.039  0.606E+00  6.156
 5162.3200  606.0   3.616  0.592E-03  6.156
 5162.3320  606.0   2.658  0.162E-03  6.156
 5162.3440  606.0   0.301  0.974E+00  6.156
 5162.3530  606.0   0.760  0.134E-03  6.156
 5162.3770   26.0   2.609  0.256E-04       
 5162.3780  606.0   0.301  0.934E+00  6.156
 5162.3950  606.0   2.658  0.135E-03  6.156
 5162.4020  606.0   2.900  0.383E+00  6.156
 5162.4150  606.0   3.246  0.133E+01  6.156
 5162.4200  606.0   3.246  0.133E+01  6.156
 5162.4470  606.0   2.658  0.133E-03  6.156
 5162.4810  606.0   0.311  0.306E-05  6.156
 5162.5000  112.0   1.408  0.310E+00  1.270
 5162.5060  606.0   2.615  0.898E-04  6.156
 5162.5110  606.0   0.301  0.894E+00  6.156
 5162.5320  606.0   2.658  0.167E-03  6.156
 5162.5460  112.0   0.744  0.687E-02  1.270
 5162.5570  606.0   2.706  0.210E-03  6.156
 5162.5580  606.0   3.040  0.599E+00  6.156
 5162.5640  606.0   0.196  0.191E+00  6.156
 5162.5840  606.0   2.602  0.297E-03  6.156
 5162.5890  606.0   2.157  0.144E-03  6.156
 5162.5990  606.0   0.195  0.221E+00  6.156
 5162.6030    6.0   8.640  0.398E-03       
 5162.6400  606.0   2.658  0.134E-03  6.156
 5162.6470  606.0   3.039  0.612E+00  6.156
 5162.6500  606.0   3.480  0.546E-03  6.156
 5162.6590  606.0   0.197  0.159E+00  6.156
 5162.6860  606.0   0.301  0.169E-02  6.156
 5162.7010  112.0   0.744  0.201E+01  1.270
 5162.7050  606.0   2.706  0.206E-03  6.156
 5162.7120  112.0   0.179  0.940E-01  1.270
 5162.7230  112.0   0.179  0.470E-01  1.270
 5162.7260  112.0   0.168  0.240E+01  1.270
 5162.7500  606.0   2.602  0.302E-03  6.156
 5162.7960  606.0   2.157  0.971E+00  6.156
 5162.8000  112.0   1.540  0.564E-02  1.270
 5162.8000  606.0   2.706  0.189E-03  6.156
 5162.8040  606.0   2.250  0.115E-03  6.156
 5162.8120  606.0   2.706  0.212E-03  6.156
 5162.8250  112.0   0.168  0.126E-02  1.270
 5162.8250  606.0   0.191  0.381E-02  6.156
 5162.8570  606.0   2.706  0.185E-03  6.156
 5162.8710  606.0   0.292  0.934E+00  6.156
 5162.8800  606.0   3.922  0.110E+01  6.156
 5162.8820  606.0   2.602  0.300E-03  6.156
 5162.8830  112.0   1.062  0.344E-03  1.270
 5162.8830   62.1   1.064  0.209E-01       
 5162.8930  606.0   2.602  0.273E-03  6.156
 5162.9020  112.0   0.021  0.524E+00  1.270
 5162.9130   28.0   3.833  0.117E-01       
 5162.9200  606.0   2.602  0.256E-03  6.156
 5162.9240  606.0   2.180  0.145E+01  6.156
 5162.9340  606.0   0.292  0.892E+00  6.156
 5162.9410  112.0   0.021  0.215E-01  1.270
 5162.9470  606.0   2.706  0.184E-03  6.156
 5162.9640  606.0   2.706  0.224E-03  6.156
 5162.9650  606.0   2.250  0.117E+01  6.156
 5162.9790   24.0   4.532  0.762E-01       
 5162.9820  606.0   2.163  0.127E+01  6.156
 5162.9870  606.0   1.964  0.707E-04  6.156
 5162.9950  606.0   0.301  0.170E-02  6.156
 5163.0180  112.0   0.168  0.129E-02  1.270
 5163.0460  606.0   0.292  0.854E+00  6.156
 5163.0510  606.0   2.250  0.114E-03  6.156
 5163.0530  606.0   2.602  0.333E-03  6.156
 5163.0590  606.0   2.602  0.254E-03  6.156
 5163.0670  606.0   2.250  0.115E+01  6.156
 5163.0670  606.0   0.198  0.266E+00  6.156
 5163.0690  606.0   3.011  0.890E+00  6.156
 5163.1170  112.0   0.168  0.256E+01  1.270
 5163.1220  606.0   0.199  0.233E+00  6.156
 5163.1410  606.0   0.200  0.200E+00  6.156
 5163.2090   26.0   5.010  0.250E-02       
 5163.2180  606.0   2.250  0.117E+01  6.156
 5163.2550  112.0   0.624  0.105E-01  1.270
 5163.2570  606.0   0.292  0.177E-02  6.156
 5163.2590  606.0   3.011  0.880E+00  6.156
 5163.2720    6.0   7.685  0.115E-03       
 5163.3040  606.0   0.301  0.330E-05  6.156
 5163.3140   58.1   1.406  0.155E+00       
 5163.3310  606.0   2.218  0.165E-03  6.156
 5163.3360   27.0   4.058  0.150E+00       
 5163.3730  606.0   3.703  0.106E+01  6.156
 5163.3750  606.0   0.194  0.342E-02  6.156
 5163.3830   26.0   3.929  0.244E-04       
 5163.3980  606.0   3.011  0.898E+00  6.156
 5163.4000  606.0   0.283  0.892E+00  6.156
 5163.4260  606.0   3.011  0.930E-04  6.156
 5163.4400  606.0   0.283  0.852E+00  6.156
 5163.4460  606.0   0.292  0.176E-02  6.156
 5163.4630  606.0   0.193  0.365E-02  6.156
 5163.5030  606.0   2.218  0.148E+01  6.156
 5163.5370  606.0   0.201  0.310E+00  6.156
 5163.5530  606.0   3.716  0.599E-03  6.156
 5163.5790  606.0   0.283  0.812E+00  6.156
 5163.5980  112.0   1.754  0.368E-03  1.270
 5163.6070  606.0   1.898  0.120E-03  6.156
 5163.6090  606.0   2.218  0.165E-03  6.156
 5163.6110   57.1   0.244  0.300E-01       
 5163.6130  606.0   0.202  0.275E+00  6.156
 5163.6140  112.0   0.021  0.581E+00  1.270
 5163.6390  606.0   2.218  0.147E+01  6.156
 5163.6580  606.0   3.717  0.592E-03  6.156
 5163.7010   64.0   0.865  0.250E+02       
 5163.7530  606.0   0.202  0.241E+00  6.156
 5163.7690  606.0   0.292  0.355E-05  6.156
 5163.7770  606.0   3.264  0.281E-03  6.156
 5163.7840  112.0   0.504  0.239E-01  1.270
 5163.7840  112.0   0.504  0.255E-01  1.270
 5163.7870  606.0   2.218  0.150E+01  6.156
 5163.8020  606.0   0.283  0.183E-02  6.156
 5163.8080  606.0   0.274  0.852E+00  6.156
 5163.8730  606.0   0.275  0.810E+00  6.156
 5163.8780   46.0   4.395  0.450E+02       
 5163.8940  606.0   1.898  0.120E-03  6.156
 5163.9340  606.0   0.204  0.353E+00  6.156
 5163.9510   26.1   0.986  0.107E-07       
 5163.9800   26.0   4.988  0.200E-03       
 5163.9890  606.0   0.275  0.772E+00  6.156
 5164.0270   21.0   2.146  0.183E+00       
 5164.0280  606.0   0.205  0.317E+00  6.156
 5164.0300  112.0   0.664  0.273E-04  1.270
 5164.0300  112.0   0.664  0.281E-04  1.270
 5164.0320   24.0   3.092  0.157E-03       
 5164.0540  606.0   2.047  0.524E-04  6.156
 5164.0950  606.0   0.205  0.281E+00  6.156
 5164.1020  606.0   0.283  0.184E-02  6.156
 5164.1130  606.0   0.195  0.389E-02  6.156
 5164.1130   26.0   4.191  0.180E-02       
 5164.1150   66.1   2.939  0.143E+01       
 5164.1260  606.0   1.870  0.954E-04  6.156
 5164.1440  606.0   1.870  0.956E-04  6.156
 5164.1640   26.0   3.415  0.100E-03       
 5164.1730  606.0   3.803  0.978E+00  6.156
 5164.1890  606.0   3.528  0.517E-03  6.156
 5164.2010  606.0   0.266  0.810E+00  6.156
 5164.2420  606.0   0.275  0.192E-02  6.156
 5164.2470  606.0   0.267  0.770E+00  6.156
 5164.2860  606.0   0.208  0.396E+00  6.156
 5164.3160  606.0   0.197  0.401E-02  6.156
 5164.3270  606.0   3.528  0.511E-03  6.156
 5164.3600  112.0   0.906  0.197E-01  1.270
 5164.3600  112.0   0.906  0.189E-01  1.270
 5164.3660   41.0   0.267  0.300E+00       
 5164.3710  606.0   0.208  0.358E+00  6.156
 5164.3890  606.0   0.267  0.730E+00  6.156
 5164.4040  606.0   2.158  0.144E-03  6.156
 5164.4440  606.0   0.192  0.147E-02  6.156
 5164.4480  606.0   0.275  0.190E-02  6.156
 5164.4500  112.0   1.424  0.360E-03  1.270
 5164.4640  606.0   0.283  0.384E-05  6.156
 5164.4720  112.0   1.754  0.603E+00  1.270
 5164.4790  606.0   0.259  0.770E+00  6.156
 5164.4910  112.0   1.424  0.200E+00  1.270
 5164.4950  606.0   0.209  0.322E+00  6.156
 5164.5070  112.0   1.055  0.147E-03  1.270
 5164.5070  112.0   1.055  0.143E-03  1.270
 5164.5330   64.1   1.425  0.832E-01       
 5164.5480  606.0   0.193  0.234E-02  6.156
 5164.5506   26.0   4.434  0.570E-01       
 5164.5510  606.0   0.259  0.728E+00  6.156
 5164.5590  606.0   0.212  0.438E+00  6.156
 5164.6030  606.0   2.158  0.958E+00  6.156
 5164.6620  606.0   0.212  0.399E+00  6.156
 5164.6730  606.0   0.259  0.691E+00  6.156
 5164.6740  606.0   0.194  0.287E-02  6.156
 5164.6780  112.0   1.424  0.204E+00  1.270
 5164.6800  606.0   0.267  0.199E-02  6.156
 5164.6910  606.0   2.360  0.295E+00  6.156
 5164.6910   26.0   2.588  0.900E-04       
 5164.7060   26.1   5.571  0.406E-04       
 5164.7390  606.0   0.251  0.728E+00  6.156
 5164.7420  606.0   3.944  0.100E+01  6.156
 5164.7480  606.0   2.442  0.313E+00  6.156
 5164.7700  606.0   0.213  0.363E+00  6.156
 5164.7850  606.0   0.216  0.480E+00  6.156
 5164.7880  112.0   1.321  0.515E-02  1.270
 5164.7940  606.0   0.252  0.688E+00  6.156
 5164.8030  606.0   0.196  0.317E-02  6.156
 5164.8170  606.0   0.275  0.417E-05  6.156
 5164.8370  112.0   0.182  0.611E-01  1.270
 5164.8450  606.0   0.200  0.396E-02  6.156
 5164.8520  606.0   0.739  0.127E-03  6.156
 5164.8540  112.0   0.182  0.110E+00  1.270
 5164.8640  606.0   0.217  0.441E+00  6.156
 5164.8730  606.0   0.739  0.131E-03  6.156
 5164.8810   23.0   2.264  0.211E-01       
 5164.8920  606.0   0.245  0.688E+00  6.156
 5164.9120   26.0   4.143  0.550E-02       
 5164.9230  606.0   2.868  0.122E+01  6.156
 5164.9270  606.0   0.221  0.522E+00  6.156
 5164.9390  606.0   0.252  0.649E+00  6.156
 5164.9620  606.0   0.267  0.201E-02  6.156
 5164.9750  606.0   0.245  0.646E+00  6.156
 5164.9760  606.0   0.259  0.211E-02  6.156
 5165.0080  606.0   0.205  0.363E-02  6.156
 5165.0130  606.0   0.238  0.646E+00  6.156
 5165.0130  606.0   0.217  0.404E+00  6.156
 5165.0280  606.0   0.222  0.482E+00  6.156
 5165.0290  606.0   0.226  0.563E+00  6.156
 5165.0390  606.0   0.232  0.605E+00  6.156
 5165.0690  606.0   0.202  0.381E-02  6.156
 5165.0740  606.0   2.442  0.309E+00  6.156
 5165.0800  606.0   0.238  0.606E+00  6.156
 5165.0870   58.1   1.930  0.141E-01       
 5165.0880  606.0   0.245  0.609E+00  6.156
 5165.0920  606.0   2.442  0.317E+00  6.156
 5165.1000  606.0   0.199  0.330E-02  6.156
 5165.1060  606.0   0.227  0.523E+00  6.156
 5165.1290   60.1   0.680  0.250E+00       
 5165.1310  606.0   0.233  0.564E+00  6.156
 5165.1420   27.0   1.710  0.132E-02       
 5165.1520  606.0   0.222  0.445E+00  6.156
 5165.1880  112.0   0.709  0.186E+01  1.270
 5165.1960  606.0   0.194  0.697E-03  6.156
 5165.2010  606.0   0.259  0.208E-02  6.156
 5165.2050  606.0   0.202  0.331E-02  6.156
 5165.2230  606.0   0.239  0.568E+00  6.156
 5165.2510  606.0   0.227  0.486E+00  6.156
 5165.2520  606.0   0.233  0.527E+00  6.156
 5165.2610  606.0   2.863  0.568E+00  6.156
 5165.2630  112.0   0.547  0.288E-01  1.270
 5165.2630  112.0   0.547  0.305E-01  1.270
 5165.3120  606.0   0.252  0.217E-02  6.156
 5165.3130  112.0   0.873  0.277E+01  1.270
 5165.3600   24.0   3.104  0.228E-03       
 5165.3950  606.0   0.267  0.454E-05  6.156
 5165.4350  112.0   0.709  0.697E-02  1.270
 5165.4580  606.0   0.718  0.124E-03  6.156
 5165.4640  606.0   0.213  0.323E-02  6.156
 5165.4650  606.0   0.245  0.232E-02  6.156
 5165.5230  112.0   0.186  0.667E-01  1.270
 5165.5270  112.0   0.147  0.224E+01  1.270
 5165.5450  606.0   0.205  0.325E-02  6.156
 5165.5730  606.0   0.252  0.221E-02  6.156
 5165.5800  606.0   0.208  0.314E-02  6.156
 5165.5800  606.0   0.719  0.129E-03  6.156
 5165.5850  112.0   0.709  0.194E+01  1.270
 5165.5930   26.0   4.608  0.300E-02       
 5165.6030  606.0   0.209  0.343E-02  6.156
 5165.6080  112.0   0.873  0.658E-02  1.270
 5165.6210  112.0   0.147  0.132E-02  1.270
 5165.6260  606.0   0.259  0.498E-05  6.156
 5165.6300  112.0   0.709  0.495E-02  1.270
 5165.6300  112.0   0.709  0.479E-02  1.270
 5165.6770   26.0   4.733  0.300E-03       
 5165.7000  606.0   0.238  0.238E-02  6.156
 5165.7020  606.0   0.222  0.288E-02  6.156
 5165.7040  606.0   0.233  0.257E-02  6.156
 5165.7130  606.0   0.245  0.227E-02  6.156
 5165.7850  606.0   2.500  0.137E-03  6.156
 5165.7950   20.0   4.624  0.504E-01       
 5165.8040  606.0   1.884  0.898E-04  6.156
 5165.8090  112.0   0.873  0.286E+01  1.270
 5165.8090  606.0   0.217  0.289E-02  6.156
 5165.8260   58.1   1.319  0.102E-02       
 5165.8360  606.0   2.826  0.854E+00  6.156
 5165.8390  112.0   0.147  0.135E-02  1.270
 5165.8640  606.0   0.227  0.263E-02  6.156
 5165.8680  606.0   2.199  0.165E-03  6.156
 5165.8740  606.0   0.212  0.302E-02  6.156
 5165.9330  112.0   0.147  0.240E+01  1.270
 5165.9380  606.0   0.239  0.244E-02  6.156
 5165.9430  606.0   0.217  0.305E-02  6.156
 5165.9460   40.0   1.530  0.162E+00       
 5165.9820  606.0   2.158  0.947E+00  6.156
 5165.9840  606.0   0.233  0.250E-02  6.156
 5165.9980  606.0   2.500  0.179E-03  6.156
 5166.0290  606.0   0.222  0.276E-02  6.156
 5166.0290   15.0   6.936  0.100E-01       
 5166.0360   62.1   1.376  0.500E+00       
 5166.0520  606.0   2.199  0.130E+01  6.156
 5166.0540  606.0   2.902  0.379E+00  6.156
 5166.0600  606.0   0.227  0.272E-02  6.156
 5166.0600   27.0   4.259  0.315E+00       
 5166.0910  606.0   0.252  0.546E-05  6.156
 5166.1010   24.0   3.435  0.180E-01       
 5166.1620  606.0   2.199  0.165E-03  6.156
 5166.2020  606.0   0.245  0.603E-05  6.156
 5166.2070  606.0   2.199  0.128E+01  6.156
 5166.2160  112.0   1.151  0.178E-02  1.270
 5166.2160  112.0   1.151  0.173E-02  1.270
 5166.2170   24.0   3.435  0.303E+00       
 5166.2730  112.0   0.641  0.979E-02  1.270
 5166.2930  112.0   0.459  0.396E-03  1.270
 5166.2930  112.0   0.459  0.378E-03  1.270
 5166.3100  112.0   1.078  0.640E-03  1.270
 5166.3520  606.0   2.199  0.131E+01  6.156
 5166.3580   14.0   4.930  0.865E-04       
 5166.3980  606.0   3.706  0.956E+00  6.156
 5166.5250  606.0   0.205  0.148E-04  6.156
 5166.5550   26.1  10.455  0.902E+00       
 5166.5570  606.0   0.233  0.745E-05  6.156
 5166.5570  606.0   0.197  0.166E-04  6.156
 5166.5570  606.0   2.235  0.860E-04  6.156
 5166.5580  606.0   0.239  0.669E-05  6.156
 5166.5670  606.0   2.569  0.249E-03  6.156
 5166.6160  606.0   0.194  0.971E-05  6.156
 5166.6190   15.0   6.985  0.234E-01       
 5166.6550  606.0   3.047  0.164E+01  6.156
 5166.6620  606.0   0.202  0.161E-04  6.156
 5166.6770  606.0   0.213  0.118E-04  6.156
 5166.7040  606.0   0.222  0.934E-05  6.156
 5166.7430  606.0   2.569  0.258E-03  6.156
 5166.7440  112.0   1.100  0.679E-03  1.270
 5166.7450  606.0   0.195  0.102E-02  6.156
 5166.7510  112.0   0.384  0.214E-01  1.270
 5166.7810   23.0   1.893  0.179E-01       
 5166.7890  606.0   3.047  0.162E+01  6.156
 5166.7950  606.0   2.235  0.448E+00  6.156
 5166.8110  606.0   3.047  0.141E-03  6.156
 5166.8140  606.0   0.209  0.133E-04  6.156
 5166.8190  606.0   0.227  0.833E-05  6.156
 5166.8210  606.0   0.195  0.143E-04  6.156
 5166.8240  606.0   0.200  0.169E-04  6.156
 5166.8790  606.0   2.569  0.252E-03  6.156
 5166.8870  606.0   0.217  0.105E-04  6.156
 5166.9120  606.0   2.569  0.232E-03  6.156
 5166.9250  606.0   2.569  0.212E-03  6.156
 5166.9330   23.0   1.942  0.176E-02       
 5166.9400  606.0   3.047  0.141E-03  6.156
 5166.9560  606.0   3.530  0.416E-03  6.156
 5166.9610  606.0   3.047  0.165E+01  6.156
 5167.0050  606.0   3.119  0.185E+01  6.156
 5167.0060  606.0   0.193  0.241E-03  6.156
 5167.0190  112.0   0.014  0.444E+00  1.270
 5167.0500   26.0   3.047  0.650E-06       
 5167.0510  112.0   0.014  0.247E-01  1.270
 5167.0610  606.0   2.569  0.287E-03  6.156
 5167.0650  606.0   2.462  0.229E-03  6.156
 5167.0880  606.0   2.569  0.210E-03  6.156
 5167.1240  606.0   3.119  0.183E+01  6.156
 5167.1310  112.0   0.186  0.457E-01  1.270
 5167.1530  606.0   3.119  0.143E-03  6.156
 5167.1560  112.0   0.186  0.178E+00  1.270
 5167.1780  606.0   2.869  0.121E+01  6.156
 5167.2530  606.0   2.462  0.298E-03  6.156
 5167.2600  606.0   2.255  0.111E-03  6.156
 5167.2680  606.0   3.119  0.143E-03  6.156
 5167.2700  606.0   3.530  0.422E-03  6.156
 5167.2890  606.0   3.705  0.105E+01  6.156
 5167.2990  606.0   3.119  0.186E+01  6.156
 5167.3420  606.0   0.193  0.596E-05  6.156
 5167.3440   58.1   1.676  0.155E-01       
 5167.3470  606.0   2.869  0.124E-03  6.156
 5167.3710  606.0   3.706  0.109E+01  6.156
 5167.4210  606.0   1.885  0.905E-04  6.156
 5167.4680  606.0   2.255  0.685E+00  6.156
 5167.5170  112.0   1.283  0.516E-02  1.270
 5167.5310   26.1  10.480  0.171E+00       
 5167.5840  606.0   2.255  0.111E-03  6.156
 5167.6490  112.0   0.674  0.179E+01  1.270
 5167.6810  606.0   2.490  0.274E-03  6.156
 5167.6840  606.0   2.255  0.677E+00  6.156
 5167.6930  112.0   1.717  0.252E-03  1.270
 5167.6970  606.0   2.558  0.104E-03  6.156
 5167.7180   26.0   3.415  0.147E-02       
 5167.7320   28.0   4.266  0.632E-02       
 5167.7460   42.0   2.680  0.883E-01       
 5167.7790  606.0   0.679  0.119E-03  6.156
 5167.8000  606.0   2.255  0.694E+00  6.156
 5167.8180  112.0   1.320  0.366E-04  1.270
 5167.8180  112.0   1.320  0.382E-04  1.270
 5167.8280  112.0   0.014  0.497E+00  1.270
 5167.8300   24.0   4.440  0.268E-02       
 5167.8410  606.0   0.194  0.437E-03  6.156
 5167.8450  606.0   0.197  0.107E-02  6.156
 5167.8570  606.0   2.490  0.345E-03  6.156
 5167.8980  606.0   0.699  0.121E-03  6.156
 5167.9000  606.0   3.073  0.405E+00  6.156
 5167.9040  112.0   1.717  0.107E+01  1.270
 5167.9160  606.0   0.699  0.126E-03  6.156
 5167.9190   60.1   0.559  0.661E-01       
 5167.9210  606.0   2.558  0.133E-03  6.156
 5167.9510   24.0   3.435  0.249E-01       
 5167.9640  112.0   0.674  0.708E-02  1.270
 5168.0220  606.0   2.923  0.161E+01  6.156
 5168.0390   24.0   4.446  0.466E-01       
 5168.0930  606.0   2.207  0.442E-04  6.156
 5168.0940  606.0   0.679  0.124E-03  6.156
 5168.1100  112.0   0.674  0.187E+01  1.270
 5168.1240  112.0   1.448  0.889E-04  1.270
 5168.1240  112.0   1.448  0.869E-04  1.270
 5168.1250  606.0   3.462  0.331E-03  6.156
 5168.1470  112.0   0.128  0.208E+01  1.270
 5168.1490  112.0   0.579  0.644E-01  1.270
 5168.1490  112.0   0.579  0.706E-01  1.270
 5168.1520  112.0   1.287  0.304E-03  1.270
 5168.1520  112.0   1.287  0.297E-03  1.270
 5168.1650   26.0   3.943  0.740E-05       
 5168.1820   26.0   3.943  0.598E-04       
 5168.1960  606.0   3.394  0.295E-03  6.156
 5168.2150  606.0   3.073  0.410E+00  6.156
 5168.2220  606.0   3.073  0.401E+00  6.156
 5168.2360  112.0   0.128  0.138E-02  1.270
 5168.3080  606.0   3.528  0.319E-03  6.156
 5168.3370  112.0   0.191  0.143E+00  1.270
 5168.3510  606.0   3.462  0.326E-03  6.156
 5168.3700  606.0   1.993  0.740E-04  6.156
 5168.4250  606.0   2.134  0.372E-04  6.156
 5168.4320  606.0   2.207  0.439E-04  6.156
 5168.4740  112.0   0.128  0.142E-02  1.270
 5168.4860  112.0   1.734  0.933E+00  1.270
 5168.4930   58.1   1.319  0.759E-03       
 5168.5090  112.0   0.001  0.589E-01  1.270
 5168.5530  112.0   1.496  0.561E-02  1.270
 5168.5630  112.0   0.128  0.224E+01  1.270
 5168.5830  606.0   2.165  0.115E-03  6.156
 5168.6170  606.0   3.528  0.323E-03  6.156
 5168.6240   24.0   1.030  0.468E-04       
 5168.6560   28.0   3.699  0.372E+00       
 5168.6620  606.0   2.710  0.123E-03  6.156
 5168.6630   58.1   1.767  0.661E-01       
 5168.6880  606.0   1.993  0.737E-04  6.156
 5168.7270  606.0   2.827  0.846E+00  6.156
 5168.7310  112.0   0.182  0.470E-01  1.270
 5168.7490  606.0   2.321  0.827E-04  6.156
 5168.7840  112.0   1.734  0.278E-03  1.270
 5168.7850  112.0   0.555  0.459E-01  1.270
 5168.7850  112.0   0.555  0.521E-01  1.270
 5168.7850   27.1   5.208  0.144E-02       
 5168.8010  606.0   0.196  0.543E-03  6.156
 5168.8080  606.0   2.165  0.667E+00  6.156
 5168.8430   26.0   2.990  0.406E-05       
 5168.8650   26.0   3.301  0.104E-04       
 5168.9070  606.0   2.827  0.980E-04  6.156
 5168.9680  606.0   2.321  0.461E+00  6.156
 5168.9880  606.0   2.710  0.125E-03  6.156
 5169.0040  606.0   2.502  0.136E-03  6.156
 5169.0180  112.0   1.614  0.609E-02  1.270
 5169.0250  606.0   2.870  0.120E+01  6.156
 5169.0380  606.0   3.577  0.554E-03  6.156
 5169.0770  606.0   0.194  0.319E-05  6.156
 5169.0830  606.0   2.321  0.825E-04  6.156
 5169.0850  606.0   2.463  0.227E-03  6.156
 5169.1890  606.0   2.870  0.124E-03  6.156
 5169.1980  606.0   2.490  0.271E-03  6.156
 5169.1990  606.0   2.710  0.123E-03  6.156
 5169.2080  606.0   2.502  0.158E-03  6.156
 5169.2130   24.0   5.234  0.137E-01       
 5169.2320  606.0   2.321  0.454E+00  6.156
 5169.2410   22.0   3.409  0.425E-02       
 5169.2660  606.0   2.463  0.267E-03  6.156
 5169.2770  112.0   0.660  0.920E-02  1.270
 5169.2990   26.0   4.076  0.435E-03       
 5169.3120  606.0   2.321  0.467E+00  6.156
 5169.3330   26.0   4.913  0.344E-03       
 5169.3680  606.0   2.490  0.311E-03  6.156
 5169.3740  112.0   0.191  0.359E-01  1.270
 5169.3760  606.0   2.988  0.125E+01  6.156
 5169.4060  112.0   0.191  0.247E+00  1.270
 5169.4120  606.0   2.236  0.862E-04  6.156
 5169.4210  606.0   2.502  0.110E-03  6.156
 5169.4540  606.0   2.463  0.189E-03  6.156
 5169.4720   26.0   4.294  0.962E-03       
 5169.4850  112.0   0.830  0.269E+01  1.270
 5169.5120   58.1   1.014  0.219E-02       
 5169.5310  606.0   0.200  0.994E-03  6.156
 5169.5330  606.0   2.988  0.123E+01  6.156
 5169.5410  606.0   2.988  0.121E-03  6.156
 5169.5440  606.0   2.490  0.230E-03  6.156
 5169.6400  606.0   2.236  0.441E+00  6.156
 5169.6880   66.1   0.103  0.112E-01       
 5169.6930  606.0   2.988  0.120E-03  6.156
 5169.6950  606.0   2.988  0.126E+01  6.156
 5169.7010   22.0   3.104  0.118E+00       
 5169.7050  606.0   2.924  0.159E+01  6.156
 5169.7070    6.0   8.647  0.324E-03       
 5169.7160   26.0   4.988  0.117E-02       
 5169.7200  606.0   3.249  0.356E-03  6.156
 5169.7220   58.0   0.028  0.102E+00       
 5169.7250   26.0   3.252  0.135E-04       
 5169.7430  112.0   0.680  0.871E-02  1.270
 5169.7470   23.0   2.374  0.570E-02       
 5169.7490  606.0   3.203  0.132E+01  6.156
 5169.7950  112.0   0.830  0.659E-02  1.270
 5169.8080   26.1  10.500  0.634E-01       
 5169.8360   24.0   3.551  0.118E-01       
 5169.8380  606.0   3.203  0.132E+01  6.156
 5169.8620   28.1   6.576  0.161E-03       
 5169.8640  606.0   2.924  0.145E-03  6.156
 5169.8800  112.0   1.399  0.285E+00  1.270
 5169.9060   22.0   3.583  0.131E-01       
 5169.9130   23.0   2.242  0.131E+00       
 5169.9820   58.1   1.677  0.347E-02       
 5169.9900  112.0   0.830  0.278E+01  1.270
 5169.9900  606.0   0.195  0.621E-05  6.156
 5195.0000  606.0   2.696  0.810E+00  6.156
 5195.0160  112.0   0.009  0.204E+00  1.270
 5195.0160   44.0   1.087  0.363E-01       
 5195.0820  606.0   3.841  0.346E+00  6.156
 5195.0970  112.0   1.062  0.160E-02  1.270
 5195.0970  112.0   1.062  0.165E-02  1.270
 5195.1240   59.1   1.111  0.460E+00       
 5195.1540   26.0   5.064  0.314E-03       
 5195.1700  606.0   0.252  0.609E-06  6.156
 5195.1890  606.0   2.696  0.102E-03  6.156
 5195.2850  606.0   3.631  0.105E+01  6.156
 5195.3130   59.1   0.795  0.331E+00       
 5195.3280  606.0   2.355  0.243E-03  6.156
 5195.3450   23.0   2.278  0.759E+00       
 5195.4070   25.0   3.134  0.445E-03       
 5195.5130  606.0   2.355  0.362E-03  6.156
 5195.6150  606.0   2.957  0.178E+01  6.156
 5195.6210   74.0   3.222  0.263E+00       
 5195.6240  606.0   2.844  0.120E+01  6.156
 5195.6850  606.0   1.988  0.447E-04  6.156
 5195.7040  606.0   2.219  0.678E-04  6.156
 5195.7130  606.0   2.337  0.201E-03  6.156
 5195.7380  606.0   2.957  0.177E+01  6.156
 5195.7690  606.0   2.957  0.148E-03  6.156
 5195.7860  606.0   2.844  0.119E+01  6.156
 5195.7960  606.0   2.844  0.125E-03  6.156
 5195.8340   41.0   0.142  0.398E-01       
 5195.8870  606.0   2.957  0.147E-03  6.156
 5195.9030  606.0   2.337  0.280E-03  6.156
 5195.9110  606.0   2.957  0.180E+01  6.156
 5195.9220  112.0   0.513  0.205E+01  1.270
 5195.9420   27.0   3.971  0.203E+00       
 5195.9470  606.0   2.844  0.121E+01  6.156
 5195.9530  606.0   2.844  0.125E-03  6.156
 5195.9760  606.0   2.219  0.278E+00  6.156
 5196.0200  606.0   1.988  0.441E-04  6.156
 5196.0490  606.0   2.723  0.362E+00  6.156
 5196.0830  606.0   2.330  0.154E-03  6.156
 5196.0990  606.0   2.774  0.155E+01  6.156
 5196.1010  606.0   2.337  0.163E-03  6.156
 5196.1180  606.0   2.730  0.115E+01  6.156
 5196.1800  112.0   0.014  0.165E+00  1.270
 5196.1880  606.0   3.261  0.389E-03  6.156
 5196.2300   26.0   2.949  0.953E-06       
 5196.2760  112.0   0.513  0.719E-02  1.270
 5196.2810  606.0   2.457  0.896E-04  6.156
 5196.2890  606.0   2.730  0.128E-03  6.156
 5196.2960  606.0   2.330  0.253E-03  6.156
 5196.3350   22.0   0.900  0.776E-05       
 5196.3530  112.0   0.004  0.537E-01  1.270
 5196.3880  112.0   0.608  0.828E-01  1.270
 5196.3880  112.0   0.608  0.767E-01  1.270
 5196.4120   62.1   0.998  0.102E-01       
 5196.4220   39.1   1.748  0.132E+00       
 5196.4300  112.0   0.513  0.213E+01  1.270
 5196.4460   24.0   3.449  0.480E+00       
 5196.4640   24.0   3.556  0.867E-03       
 5196.4700  606.0   3.842  0.343E+00  6.156
 5196.4710  606.0   3.301  0.366E-03  6.156
 5196.4940   24.0   2.709  0.185E-03       
 5196.5100  606.0   2.457  0.123E-03  6.156
 5196.5640   24.0   3.449  0.437E+00       
 5196.5800  606.0   0.259  0.633E-06  6.156
 5196.5930   25.0   3.135  0.020E+00       
 5196.6280   26.0   5.020  0.321E-03       
 5196.6420  606.0   2.062  0.122E-03  6.156
 5196.6490  606.0   3.301  0.362E-03  6.156
 5196.7500  606.0   2.457  0.691E-04  6.156
 5196.7630  606.0   2.056  0.300E-04  6.156
 5196.7690  606.0   2.393  0.146E-03  6.156
 5196.7870  606.0   3.280  0.412E-03  6.156
 5196.8040  606.0   2.355  0.241E-03  6.156
 5196.8470  112.0   0.504  0.104E-01  1.270
 5196.8600  606.0   2.140  0.410E+00  6.156
 5196.8710  606.0   2.062  0.623E+00  6.156
 5196.9030  606.0   2.078  0.150E-03  6.156
 5196.9830  606.0   3.104  0.315E-03  6.156
 5196.9830  606.0   2.355  0.325E-03  6.156
 5196.9860  606.0   2.393  0.923E-04  6.156
 5197.0140   24.0   4.449  0.817E-02       
 5197.0600   44.0   1.321  0.120E-02       
 5197.0780  112.0   0.936  0.197E-01  1.270
 5197.0780  112.0   0.936  0.204E-01  1.270
 5197.0840   24.0   3.847  0.204E-02       
 5197.0970   26.0   3.984  0.157E-03       
 5197.1110  606.0   2.078  0.923E+00  6.156
 5197.1310  606.0   1.814  0.788E-04  6.156
 5197.1340   14.0   4.954  0.106E-03       
 5197.1570   28.0   3.898  0.646E-01       
 5197.1680  606.0   2.355  0.199E-03  6.156
 5197.2140  606.0   2.078  0.150E-03  6.156
 5197.2160   24.0   3.556  0.818E-02       
 5197.2170   25.0   3.135  0.155E-01       
 5197.2260  606.0   2.674  0.543E+00  6.156
 5197.2390  112.0   0.579  0.582E-01  1.270
 5197.2390  112.0   0.579  0.644E-01  1.270
 5197.2910  606.0   2.697  0.801E+00  6.156
 5197.2980  606.0   2.078  0.911E+00  6.156
 5197.3320  606.0   3.732  0.718E+00  6.156
 5197.3470  112.0   0.014  0.377E-01  1.270
 5197.3800  112.0   0.014  0.283E+00  1.270
 5197.4260  606.0   2.338  0.249E-03  6.156
 5197.4310  606.0   2.078  0.936E+00  6.156
 5197.4350  606.0   1.814  0.781E-04  6.156
 5197.4750  606.0   2.697  0.102E-03  6.156
 5197.4800   26.1   5.956  0.735E-03       
 5197.5340  112.0   1.424  0.600E-02  1.270
 5197.5650  112.0   1.731  0.676E-04  1.270
 5197.5770   26.0   4.956  0.836E-02       
 5197.5830  606.0   3.843  0.341E+00  6.156
 5197.6170  606.0   2.338  0.162E-03  6.156
 5197.6660   66.1   0.538  0.141E-01       
 5197.7420  606.0   2.775  0.154E+01  6.156
 5197.7420   26.0   5.064  0.480E-02       
 5197.7560   58.1   1.027  0.107E-01       
 5197.7680   26.0   4.371  0.521E-04       
 5197.7730   64.0   0.881  0.112E+01       
 5197.8300  606.0   2.484  0.131E-03  6.156
 5197.9090  606.0   2.775  0.150E-03  6.156
 5197.9140   58.1   0.265  0.178E-02       
 5197.9290   26.0   4.301  0.229E-01       
 5197.9540  112.0   0.355  0.332E-03  1.270
 5197.9540  112.0   0.355  0.472E-03  1.270
 5197.9670  112.0   1.197  0.568E-02  1.270
 5198.0400  606.0   2.484  0.160E-03  6.156
 5198.0530   60.0   0.140  0.209E+00       
 5198.1020  606.0   2.356  0.291E-03  6.156
 5198.1020  606.0   3.645  0.331E-03  6.156
 5198.1690  606.0   2.484  0.133E-03  6.156
 5198.1840  606.0   3.645  0.329E-03  6.156
 5198.2020  606.0   0.267  0.648E-06  6.156
 5198.2580  606.0   2.484  0.106E-03  6.156
 5198.2800  606.0   2.356  0.198E-03  6.156
 5198.2990  606.0   2.484  0.141E-03  6.156
 5198.3160  112.0   0.478  0.196E+01  1.270
 5198.3860  606.0   2.484  0.182E-03  6.156
 5198.4090   24.0   4.447  0.414E-01       
 5198.4600  606.0   3.556  0.941E+00  6.156
 5198.5090  606.0   2.484  0.105E-03  6.156
 5198.5230  606.0   2.063  0.613E+00  6.156
 5198.5340  112.0   0.487  0.416E-03  1.270
 5198.5340  112.0   0.487  0.396E-03  1.270
 5198.5680  606.0   2.331  0.153E-03  6.156
 5198.6210  112.0   0.021  0.251E+00  1.270
 5198.6690  112.0   0.478  0.734E-02  1.270
 5198.7080  606.0   2.427  0.169E-03  6.156
 5198.7180  606.0   3.163  0.400E-03  6.156
 5198.7620  112.0   0.367  0.752E-03  1.270
 5198.7620  112.0   0.367  0.887E-03  1.270
 5198.7730  606.0   2.331  0.223E-03  6.156
 5198.8190  112.0   0.478  0.205E+01  1.270
 5198.8520  112.0   1.604  0.165E-03  1.270
 5198.8670   26.0   3.547  0.225E-03       
 5198.8800  112.0   0.227  0.209E-01  1.270
 5198.9060  606.0   2.427  0.215E-03  6.156
 5198.9100  606.0   2.843  0.568E+00  6.156
 5198.9820  606.0   3.404  0.497E-03  6.156
 5198.9860  606.0   2.331  0.121E-03  6.156
 5199.0110  606.0   2.221  0.680E-04  6.156
 5199.0370  606.0   2.427  0.171E-03  6.156
 5199.0430  606.0   2.775  0.152E+01  6.156
 5199.0890   22.0   1.046  0.372E-05       
 5199.1130  606.0   2.427  0.137E-03  6.156
 5199.1170  606.0   2.427  0.190E-03  6.156
 5199.1220   26.1  10.379  0.132E+01       
 5199.1260  112.0   1.604  0.618E+00  1.270
 5199.1590  606.0   2.844  0.562E+00  6.156
 5199.1730   26.1   1.040  0.315E-08       
 5199.2040   64.1   1.621  0.513E-01       
 5199.2050  606.0   2.775  0.150E-03  6.156
 5199.2430  606.0   2.427  0.242E-03  6.156
 5199.2500  606.0   2.843  0.575E+00  6.156
 5199.2710  606.0   2.221  0.273E+00  6.156
 5199.3160  606.0   2.427  0.136E-03  6.156
 5199.3240  606.0   3.476  0.481E-03  6.156
 5199.3250  606.0   3.733  0.714E+00  6.156
 5199.3610   26.0   4.733  0.138E-03       
 5199.3980  606.0   2.297  0.648E-04  6.156
 5199.4390  606.0   2.458  0.107E-03  6.156
 5199.4460  606.0   3.033  0.130E+01  6.156
 5199.4560  112.0   1.077  0.828E-02  1.270
 5199.4560  112.0   1.077  0.803E-02  1.270
 5199.4740   25.0   4.429  0.191E-01       
 5199.4940  606.0   0.275  0.657E-06  6.156
 5199.4950  606.0   2.511  0.200E-03  6.156
 5199.5110  606.0   2.511  0.187E-03  6.156
 5199.5180  606.0   2.511  0.186E-03  6.156
 5199.5310   26.0   3.882  0.184E-03       
 5199.5380  606.0   3.033  0.130E+01  6.156
 5199.5570  112.0   0.021  0.306E-01  1.270
 5199.5770  112.0   1.707  0.535E-05  1.270
 5199.5920  606.0   3.033  0.971E-04  6.156
 5199.5960  112.0   0.021  0.363E+00  1.270
 5199.6020  606.0   3.477  0.488E-03  6.156
 5199.6160  112.0   0.525  0.984E-02  1.270
 5199.6230  606.0   3.105  0.311E-03  6.156
 5199.6430  112.0   1.628  0.157E-03  1.270
 5199.6460  606.0   2.297  0.287E+00  6.156
 5199.6510  606.0   2.511  0.160E-03  6.156
 5199.6550   23.1   2.268  0.103E-03       
 5199.6680  606.0   2.458  0.689E-04  6.156
 5199.6720  606.0   2.511  0.239E-03  6.156
 5199.6750  606.0   2.511  0.219E-03  6.156
 5199.6750  112.0   0.625  0.264E-04  1.270
 5199.6750  112.0   0.625  0.255E-04  1.270
 5199.6800  606.0   3.033  0.974E-04  6.156
 5199.6960   26.0   3.547  0.317E-03       
 5199.7140  606.0   3.033  0.131E+01  6.156
 5199.7220   60.0   0.000  0.153E+00       
 5199.7420  606.0   2.297  0.646E-04  6.156
 5199.7790   26.0   5.033  0.513E-03       
 5199.8280  606.0   2.386  0.251E-03  6.156
 5199.8350  606.0   2.511  0.160E-03  6.156
 5199.8540  112.0   1.628  0.684E+00  1.270
 5199.9060  606.0   2.072  0.122E-03  6.156
 5199.9170  606.0   2.073  0.111E+01  6.156
 5199.9200  606.0   2.073  0.122E-03  6.156
 5199.9410  112.0   0.674  0.462E-02  1.270
 5199.9410  112.0   0.674  0.446E-02  1.270
 5199.9420   58.1   0.674  0.832E-02       
 5199.9470  112.0   1.320  0.207E-03  1.270
 5199.9470  112.0   1.320  0.202E-03  1.270
 5199.9780  606.0   2.297  0.282E+00  6.156
 5199.9880  606.0   3.405  0.493E-03  6.156
 5200.0020  606.0   2.386  0.361E-03  6.156
 5200.0020  606.0   2.297  0.291E+00  6.156
 5200.0830  606.0   2.072  0.113E+01  6.156
 5200.0910  606.0   2.073  0.112E+01  6.156
 5200.1090   58.0   0.384  0.226E+00       
 5200.1210   60.1   0.559  0.301E+00       
 5200.1230   25.0   4.429  0.573E-01       
 5200.1530   42.0   2.680  0.117E+00       
 5200.1730   24.0   3.385  0.219E+00       
 5200.1800  606.0   1.919  0.371E-04  6.156
 5200.3080  606.0   2.725  0.357E+00  6.156
 5200.3380  606.0   3.263  0.384E-03  6.156
 5200.3500   23.0   2.616  0.164E+00       
 5200.3650   28.0   4.088  0.324E-01       
 5200.3860  112.0   1.102  0.150E-03  1.270
 5200.3860  112.0   1.102  0.147E-03  1.270
 5200.4060   39.1   0.992  0.269E+00       
 5200.4080   58.0   0.302  0.214E+00       
 5200.4260  606.0   3.057  0.236E-03  6.156
 5200.4820   58.1   1.959  0.776E-02       
 5200.4970  112.0   0.444  0.188E+01  1.270
 5200.5410   64.1   2.473  0.437E+00       
 5200.5780   62.0   0.185  0.102E+01       
 5200.5800  112.0   0.793  0.653E-01  1.270
 5200.5800  112.0   0.793  0.678E-01  1.270
 5200.5990  606.0   1.825  0.516E-04  6.156
 5200.6970  606.0   2.676  0.536E+00  6.156
 5200.7170  606.0   2.332  0.196E-03  6.156
 5200.7380   42.0   2.276  0.203E-01       
 5200.7560  606.0   3.164  0.396E-03  6.156
 5200.8040   26.1  10.392  0.920E+00       
 5200.8070  112.0   0.030  0.336E+00  1.270
 5200.8110  112.0   1.157  0.571E-02  1.270
 5200.8400   23.0   2.359  0.206E-02       
 5200.8560  112.0   0.444  0.750E-02  1.270
 5200.8780  606.0   2.387  0.249E-03  6.156
 5200.8820  606.0   2.806  0.836E+00  6.156
 5200.8970   29.0   5.421  0.117E+00       
 5200.9000  606.0   2.676  0.775E-04  6.156
 5200.9220  606.0   2.332  0.121E-03  6.156
 5200.9920  606.0   0.283  0.661E-06  6.156
 5200.9970  606.0   3.734  0.709E+00  6.156
 5201.0020  112.0   0.444  0.197E+01  1.270
 5201.0460  606.0   2.387  0.326E-03  6.156
 5201.0670  606.0   2.806  0.990E-04  6.156
 5201.0800   22.0   2.092  0.219E+00       
 5201.0810  606.0   2.806  0.829E+00  6.156
 5201.1430   40.0   0.543  0.191E-01       
 5201.2180  606.0   2.806  0.846E+00  6.156
 5201.2200  606.0   2.387  0.210E-03  6.156
 5201.2590  606.0   2.806  0.987E-04  6.156
 5201.2640  606.0   3.247  0.339E-03  6.156
 5201.2760   25.0   4.429  0.787E-01       
 5201.3270  606.0   3.550  0.103E+01  6.156
 5201.3680   58.0   0.000  0.148E+00       
 5201.5270  112.0   1.629  0.670E+00  1.270
 5201.5490   22.0   3.104  0.700E-02       
 5201.5930  112.0   0.030  0.257E-01  1.270
 5201.5950  606.0   1.711  0.799E-04  6.156
 5201.6400  112.0   0.030  0.444E+00  1.270
 5201.7190  606.0   2.222  0.269E+00  6.156
 5201.7380  112.0   1.629  0.166E-03  1.270
 5201.7960  606.0   2.387  0.294E-03  6.156
 5201.8210  112.0   0.009  0.509E-01  1.270
 5201.8340  606.0   1.711  0.799E-04  6.156
 5201.9130  606.0   3.635  0.963E+00  6.156
 5201.9200   26.0   4.991  0.111E-03       
 5201.9270  112.0   1.280  0.652E-03  1.270
 5201.9400  606.0   3.282  0.407E-03  6.156
 5201.9640  606.0   2.387  0.208E-03  6.156
 5202.0010  606.0   1.980  0.180E-03  6.156
 5202.0180  606.0   3.767  0.108E+01  6.156
 5202.0880  112.0   1.280  0.288E+00  1.270
 5202.1120  112.0   0.547  0.933E-02  1.270
 5202.1230   44.0   2.487  0.123E+00       
 5202.1630  112.0   1.280  0.295E+00  1.270
 5202.1680  606.0   0.292  0.661E-06  6.156
 5202.1920  606.0   3.768  0.108E+01  6.156
 5202.2090  606.0   1.980  0.121E+01  6.156
 5202.2560   26.0   4.256  0.146E+00       
 5202.3380  606.0   3.767  0.110E+01  6.156
 5202.3830  606.0   1.716  0.103E-03  6.156
 5202.4590   58.0   0.999  0.117E+01       
 5202.4640  112.0   0.411  0.180E+01  1.270
 5202.5020   23.0   1.893  0.354E-03       
 5202.5300  606.0   1.826  0.524E-04  6.156
 5202.5550  606.0   1.920  0.379E-04  6.156
 5202.5670   24.1   6.285  0.675E-02       
 5202.5880   58.0   0.589  0.461E+00       
 5202.5920   26.1  10.381  0.191E+00       
 5202.6180  606.0   1.989  0.156E-03  6.156
 5202.6370   76.0   1.260  0.186E-01       
 5202.6550  606.0   1.716  0.102E-03  6.156
 5202.7000   62.1   0.333  0.589E-02       
 5202.7020  112.0   1.237  0.192E-03  1.270
 5202.7020  112.0   1.237  0.187E-03  1.270
 5202.7140   22.0   3.108  0.152E-02       
 5202.7410  112.0   1.195  0.182E-02  1.270
 5202.7410  112.0   1.195  0.178E-02  1.270
 5202.7580  112.0   0.040  0.421E+00  1.270
 5202.8240  112.0   0.411  0.767E-02  1.270
 5202.8440  606.0   1.989  0.900E+00  6.156
 5202.8670  112.0   1.606  0.605E+00  1.270
 5202.9140  606.0   1.684  0.980E-04  6.156
 5202.9270   23.1   2.601  0.108E-02       
 5202.9660  112.0   0.411  0.189E+01  1.270
 5202.9720  606.0   3.765  0.107E+01  6.156
 5202.9910  606.0   2.395  0.248E-03  6.156
 5203.0050  112.0   1.377  0.600E-02  1.270
 5203.0320  112.0   1.661  0.836E-04  1.270
 5203.0510  606.0   2.833  0.175E+01  6.156
 5203.0840  112.0   1.550  0.628E-02  1.270
 5203.1410  112.0   1.606  0.174E-03  1.270
 5203.1690  606.0   2.395  0.322E-03  6.156
 5203.1820   26.0   4.209  0.215E-04       
 5203.2030  606.0   3.765  0.106E+01  6.156
 5203.2140  606.0   2.546  0.996E-04  6.156
 5203.2170   41.0   1.079  0.339E-01       
 5203.2240  112.0   1.661  0.439E+00  1.270
 5203.2380   76.0   1.411  0.316E-02       
 5203.2380   27.0   3.170  0.182E-03       
 5203.2440   74.0   2.422  0.851E-01       
 5203.2620  606.0   2.337  0.111E-03  6.156
 5203.2700   58.0   0.294  0.288E+00       
 5203.2730  112.0   1.285  0.187E+00  1.270
 5203.2830  606.0   3.765  0.108E+01  6.156
 5203.2930  606.0   2.395  0.250E-03  6.156
 5203.3080  606.0   2.886  0.379E+00  6.156
 5203.3090  606.0   1.981  0.180E-03  6.156
 5203.3200  606.0   2.395  0.289E-03  6.156
 5203.3500  606.0   1.704  0.882E-04  6.156
 5203.3500  112.0   1.117  0.577E-02  1.270
 5203.3520  606.0   2.395  0.207E-03  6.156
 5203.3630  112.0   1.285  0.350E-03  1.270
 5203.3870  112.0   0.239  0.187E-01  1.270
 5203.4300   58.1   0.417  0.339E-02       
 5203.4350  606.0   2.546  0.118E-03  6.156
 5203.4410  112.0   0.040  0.222E-01  1.270
 5203.4760  606.0   2.395  0.358E-03  6.156
 5203.4940  606.0   2.337  0.196E-03  6.156
 5203.4950  112.0   0.040  0.524E+00  1.270
 5203.4970  606.0   2.395  0.206E-03  6.156
 5203.5100  606.0   1.981  0.119E+01  6.156
 5203.5140  606.0   2.677  0.530E+00  6.156
 5203.5380  606.0   0.301  0.658E-06  6.156
 5203.5510  606.0   2.546  0.101E-03  6.156
 5203.5710  112.0   1.661  0.430E+00  1.270
 5203.6080  112.0   0.937  0.352E-03  1.270
 5203.6330  606.0   2.886  0.374E+00  6.156
 5203.6380  606.0   2.886  0.383E+00  6.156
 5203.6380   26.1  10.392  0.767E+00       
 5203.6650  606.0   2.081  0.318E-04  6.156
 5203.6660  606.0   2.546  0.793E-04  6.156
 5203.6900   26.0   3.884  0.194E-03       
 5203.6970  606.0   3.058  0.232E-03  6.156
 5203.7100  606.0   2.677  0.773E-04  6.156
 5203.7240  606.0   2.726  0.353E+00  6.156
 5203.7350  606.0   2.427  0.256E-03  6.156
 5203.7610  606.0   1.684  0.985E-04  6.156
 5203.7630  606.0   2.546  0.103E-03  6.156
 5203.7630  112.0   1.661  0.881E-04  1.270
 5203.7820  606.0   2.546  0.135E-03  6.156
 5203.7880   28.0   5.284  0.687E-01       
 5203.8320  112.0   0.545  0.456E-03  1.270
 5203.8320  112.0   0.545  0.474E-03  1.270
 5203.8740  112.0   1.283  0.264E+00  1.270
 5203.9020  606.0   2.427  0.322E-03  6.156
 5203.9840  606.0   2.546  0.790E-04  6.156
 5204.0110  606.0   3.559  0.930E+00  6.156
 5204.0220  606.0   2.427  0.258E-03  6.156
 5204.0350  606.0   2.427  0.292E-03  6.156
 5204.0740  606.0   2.427  0.217E-03  6.156
 5204.1050  606.0   2.091  0.943E-04  6.156
 5204.1300   57.1   2.304  0.640E+00       
 5204.1640   58.1   1.355  0.977E-02       
 5204.1940  606.0   2.427  0.357E-03  6.156
 5204.2020  606.0   2.427  0.215E-03  6.156
 5204.2110  606.0   2.833  0.174E+01  6.156
 5204.2170  112.0   0.379  0.172E+01  1.270
 5204.2240  606.0   2.094  0.120E-03  6.156
 5204.2270  606.0   1.984  0.179E-03  6.156
 5204.2650   58.0   0.548  0.514E+00       
 5204.2690   58.1   1.696  0.155E-01       
 5204.2840  112.0   0.999  0.710E-03  1.270
 5204.3100  606.0   2.170  0.902E-04  6.156
 5204.3130   92.1   0.779  0.145E-01       
 5204.3380  606.0   1.990  0.156E-03  6.156
 5204.3680  606.0   2.091  0.410E+00  6.156
 5204.3690  606.0   2.833  0.152E-03  6.156
 5204.3730   60.0   0.000  0.171E+00       
 5204.3940  112.0   1.283  0.687E-03  1.270
 5204.4130  112.0   0.570  0.889E-02  1.270
 5204.4200  606.0   1.984  0.138E+01  6.156
 5204.4310  112.0   1.717  0.214E-04  1.270
 5204.4500  606.0   3.896  0.346E+00  6.156
 5204.4500  606.0   1.981  0.118E+01  6.156
 5204.4510  606.0   2.094  0.632E+00  6.156
 5204.4610  112.0   0.744  0.495E-02  1.270
 5204.4610  112.0   0.744  0.513E-02  1.270
 5204.4830  112.0   0.051  0.503E+00  1.270
 5204.4980  606.0   2.405  0.840E-04  6.156
 5204.5030   74.0   2.533  0.138E+00       
 5204.5180  606.0   1.704  0.890E-04  6.156
 5204.5410  606.0   3.249  0.335E-03  6.156
 5204.5500  606.0   2.170  0.422E+00  6.156
 5204.5510  606.0   2.094  0.120E-03  6.156
 5204.5550  606.0   1.990  0.888E+00  6.156
 5204.5600  606.0   3.896  0.344E+00  6.156
 5204.5760  112.0   0.379  0.789E-02  1.270
 5204.5890  606.0   0.311  0.652E-06  6.156
 5204.5930   23.0   3.299  0.414E-01       
 5204.6150  606.0   3.636  0.956E+00  6.156
 5204.6290   22.0   2.480  0.413E-03       
 5204.6310  606.0   3.235  0.467E-03  6.156
 5204.6500  606.0   2.170  0.900E-04  6.156
 5204.6750  606.0   2.094  0.623E+00  6.156
 5204.6940   26.0   2.949  0.526E-04       
 5204.7140  606.0   3.366  0.509E-03  6.156
 5204.7140  112.0   0.380  0.181E+01  1.270
 5204.7170   58.0   0.493  0.288E+00       
 5204.7450  606.0   2.405  0.146E-03  6.156
 5204.7880  606.0   2.094  0.640E+00  6.156
 5204.8210  606.0   2.170  0.416E+00  6.156
 5204.8380  606.0   3.366  0.503E-03  6.156
 5204.8570  112.0   1.283  0.258E+00  1.270
 5204.9010  606.0   2.170  0.429E+00  6.156
 5204.9470   26.0   2.990  0.526E-04       
 5204.9660  606.0   1.734  0.930E-04  6.156
 5205.0070  606.0   2.631  0.801E+00  6.156
 5205.0090  606.0   3.290  0.437E-03  6.156
 5205.0500  606.0   2.375  0.207E-03  6.156
 5205.0810  606.0   2.834  0.172E+01  6.156
 5205.0940  112.0   0.051  0.195E-01  1.270
 5205.1550  606.0   3.290  0.432E-03  6.156
 5205.1550  112.0   0.051  0.604E+00  1.270
 5205.1660  606.0   1.984  0.179E-03  6.156
 5205.2030   26.0   4.991  0.485E-02       
 5205.2350  606.0   2.834  0.151E-03  6.156
 5205.2400  606.0   2.375  0.276E-03  6.156
 5205.2540  606.0   1.734  0.923E-04  6.156
 5205.2900   26.0   4.260  0.265E-02       
 5205.3270  112.0   0.361  0.472E-03  1.270
 5205.3270  112.0   0.361  0.612E-03  1.270
 5205.3300   26.0   4.652  0.257E-04       
 5205.3530  606.0   1.984  0.137E+01  6.156
 5205.3620   26.0   3.301  0.139E-04       
 5205.3670  606.0   2.375  0.209E-03  6.156
 5205.4130   26.0   4.913  0.264E-02       
 5205.4170  606.0   2.375  0.246E-03  6.156
 5205.4200  606.0   2.660  0.115E+01  6.156
 5205.4370  606.0   2.375  0.169E-03  6.156
 5205.4970   58.1   1.247  0.148E+00       
 5205.5110  112.0   0.965  0.661E-03  1.270
 5205.5590   58.1   1.962  0.324E-01       
 5205.5630  606.0   2.375  0.310E-03  6.156
 5205.5630   58.1   0.495  0.324E-03       
 5205.5890  112.0   1.078  0.582E-02  1.270
 5205.6060  606.0   2.375  0.168E-03  6.156
 5205.6310  606.0   3.600  0.323E-03  6.156
 5205.6790  606.0   2.020  0.177E-03  6.156
 5205.7240   39.1   1.033  0.457E+00       
 5205.7550  112.0   0.349  0.164E+01  1.270
 5205.7760  606.0   3.552  0.102E+01  6.156
 5205.7790   90.1   1.903  0.426E-01       
 5205.8240  606.0   3.600  0.325E-03  6.156
 5205.8240  606.0   1.990  0.876E+00  6.156
 5205.8400  606.0   0.321  0.645E-06  6.156
 5205.8650  606.0   2.020  0.138E+01  6.156
 5205.9510   58.1   1.694  0.363E-01       
 5205.9530   26.0   3.252  0.138E-03       
 5205.9600  606.0   2.020  0.177E-03  6.156
 5205.9860  606.0   1.985  0.135E+01  6.156
 5205.9890  112.0   0.064  0.586E+00  1.270
 5206.0040  606.0   3.775  0.978E+00  6.156
 5206.0080  606.0   2.020  0.137E+01  6.156
 5206.0260  112.0   1.285  0.191E+00  1.270
 5206.0440  606.0   3.246  0.276E-03  6.156
 5206.0890   22.0   2.487  0.611E+00       
 5206.1140  606.0   3.236  0.463E-03  6.156
 5206.1220  112.0   0.349  0.811E-02  1.270
 5206.1470  606.0   3.775  0.971E+00  6.156
 5206.1520  606.0   2.020  0.140E+01  6.156
 5206.1780  606.0   1.853  0.553E-04  6.156
 5206.1870   74.0   2.458  0.117E+00       
 5206.1950   24.0   2.708  0.521E-01       
 5206.2560  112.0   0.349  0.173E+01  1.270
 5206.2750  606.0   2.015  0.178E-03  6.156
 5206.2770  606.0   3.246  0.272E-03  6.156
 5206.3030  606.0   2.338  0.111E-03  6.156
 5206.3210  606.0   3.775  0.987E+00  6.156
 5206.3250  112.0   0.375  0.103E-02  1.270
 5206.3250  112.0   0.375  0.887E-03  1.270
 5206.3400   24.0   5.288  0.205E-01       
 5206.4500  112.0   0.594  0.849E-02  1.270
 5206.4580   24.0   3.845  0.294E-02       
 5206.4740  606.0   2.015  0.121E+01  6.156
 5206.4890   71.0   0.247  0.417E-02       
 5206.4960   90.1   0.770  0.807E-02       
 5206.4990  606.0   1.853  0.544E-04  6.156
 5206.5190   68.0   0.000  0.893E+00       
 5206.5260  606.0   2.338  0.171E-03  6.156
 5206.5360  606.0   1.736  0.674E-04  6.156
 5206.5410   24.0   3.435  0.561E-01       
 5206.5460  112.0   0.064  0.174E-01  1.270
 5206.5600   59.1   0.950  0.695E+00       
 5206.5710  606.0   2.015  0.177E-03  6.156
 5206.5800   23.0   2.253  0.119E+00       
 5206.5850  606.0   2.473  0.181E-03  6.156
 5206.5970   26.0   4.294  0.216E-02       
 5206.6070   23.0   2.269  0.151E-02       
 5206.6120   58.1   0.902  0.339E-02       
 5206.6130  112.0   0.064  0.684E+00  1.270
 5206.6360  606.0   2.015  0.119E+01  6.156
 5206.6630   90.1   1.323  0.282E-01       
 5206.7430  606.0   2.473  0.222E-03  6.156
 5206.7560  606.0   0.331  0.636E-06  6.156
 5206.7590  606.0   2.338  0.846E-04  6.156
 5206.7730  606.0   2.275  0.190E-03  6.156
 5206.7760  606.0   2.991  0.130E+01  6.156
 5206.7770  606.0   2.015  0.122E+01  6.156
 5206.7770  606.0   2.092  0.945E-04  6.156
 5206.8000   26.0   4.283  0.295E-02       
 5206.8420  606.0   2.473  0.183E-03  6.156
 5206.8420  606.0   2.473  0.202E-03  6.156
 5206.9050  606.0   2.473  0.156E-03  6.156
 5206.9200  606.0   2.991  0.987E-04  6.156
 5206.9290  606.0   3.637  0.947E+00  6.156
 5206.9610  606.0   2.991  0.130E+01  6.156
 5206.9630  606.0   2.991  0.130E+01  6.156
 5206.9640  112.0   1.358  0.382E-04  1.270
 5206.9640  112.0   1.358  0.395E-04  1.270
 5206.9770  606.0   2.275  0.322E-03  6.156
 5207.0000  606.0   2.473  0.155E-03  6.156
 5207.0040  606.0   2.473  0.243E-03  6.156
 5207.0190  606.0   2.038  0.124E-03  6.156
 5207.0220  606.0   2.011  0.125E-03  6.156
 5207.0280  606.0   2.092  0.404E+00  6.156
 5207.0760  112.0   0.319  0.156E+01  1.270
 5207.1080  606.0   2.991  0.985E-04  6.156
 5207.1920  606.0   2.038  0.111E+01  6.156
 5207.2010   22.0   0.818  0.895E-04       
 5207.2170   24.0   5.671  0.206E+00       
 5207.2670  606.0   2.038  0.123E-03  6.156
 5207.2690  606.0   2.011  0.613E+00  6.156
 5207.2780  112.0   0.078  0.668E+00  1.270
 5207.2990  606.0   2.038  0.110E+01  6.156
 5207.3660  112.0   0.014  0.421E-01  1.270
 5207.3790   24.0   3.556  0.458E-02       
 5207.4460  606.0   2.038  0.112E+01  6.156
 5207.4500  112.0   0.319  0.837E-02  1.270
 5207.5360  112.0   1.039  0.589E-02  1.270
 5207.5590  606.0   2.819  0.155E+01  6.156
 5207.5800  112.0   0.319  0.165E+01  1.270
 5207.5850  606.0   1.945  0.401E-04  6.156
 5207.5860  606.0   2.661  0.114E+01  6.156
 5207.6530  606.0   3.454  0.511E-03  6.156
 5207.6620   23.0   2.359  0.113E+00       
 5207.6800  606.0   2.176  0.701E-04  6.156
 5207.6810   26.0   3.984  0.904E-05       
 5207.6990  606.0   2.819  0.154E+01  6.156
 5207.6990  112.0   0.253  0.169E-01  1.270
 5207.7250  606.0   2.819  0.149E-03  6.156
 5207.7630  606.0   3.454  0.505E-03  6.156
 5207.7670  606.0   2.661  0.131E-03  6.156
 5207.7730  606.0   2.632  0.791E+00  6.156
 5207.7830  606.0   3.376  0.368E-03  6.156
 5207.7920  112.0   0.078  0.158E-01  1.270
 5207.8500   22.0   2.085  0.145E+00       
 5207.8610  606.0   2.819  0.149E-03  6.156
 5207.8660  112.0   0.078  0.766E+00  1.270
 5207.8700  606.0   2.819  0.156E+01  6.156
 5207.8760  606.0   0.342  0.627E-06  6.156
 5207.8950   59.1   0.795  0.263E+00       
 5207.9110   22.0   3.104  0.218E-01       
 5207.9210  606.0   1.945  0.394E-04  6.156
 5207.9350  112.0   1.499  0.494E-05  1.270
 5207.9350  112.0   1.499  0.505E-05  1.270
 5207.9376   26.0   3.635  0.355E-02       
 5207.9620  606.0   2.176  0.269E+00  6.156
 5207.9670  606.0   2.632  0.104E-03  6.156
 5207.9850   24.0   3.122  0.991E-04       
 5208.0020  112.0   1.331  0.600E-02  1.270
 5208.0340  112.0   0.731  0.578E-01  1.270
 5208.0340  112.0   0.731  0.603E-01  1.270
 5208.0550  606.0   1.737  0.681E-04  6.156
 5208.1000   24.0   2.709  0.169E-01       
 5208.1040  606.0   3.376  0.373E-03  6.156
 5208.1080   58.1   1.339  0.151E-01       
 5208.1340   24.0   3.556  0.237E-02       
 5208.1800  112.0   0.291  0.148E+01  1.270
 5208.2000  606.0   2.407  0.833E-04  6.156
 5208.2060  606.0   2.667  0.353E+00  6.156
 5208.2410  112.0   0.619  0.815E-02  1.270
 5208.2890  112.0   0.821  0.908E-01  1.270
 5208.2890  112.0   0.821  0.869E-01  1.270
 5208.3490  112.0   0.093  0.750E+00  1.270
 5208.4360  606.0   2.407  0.126E-03  6.156
 5208.4380  606.0   2.773  0.118E+01  6.156
 5208.4730  112.0   0.704  0.281E-04  1.270
 5208.4730  112.0   0.704  0.290E-04  1.270
 5208.5570  112.0   0.291  0.867E-02  1.270
 5208.5790   26.0   3.929  0.979E-04       
 5208.5880  606.0   2.274  0.144E-03  6.156
 5208.6030  606.0   2.773  0.116E+01  6.156
 5208.6150  606.0   2.773  0.127E-03  6.156
 5208.6660  606.0   0.353  0.617E-06  6.156
 5208.6820  112.0   0.291  0.157E+01  1.270
 5208.6830  606.0   3.561  0.923E+00  6.156
 5208.6830  606.0   2.407  0.629E-04  6.156
 5208.7010  606.0   2.276  0.188E-03  6.156
 5208.7010   58.0   1.042  0.100E+01       
 5208.7040  112.0   1.001  0.612E-01  1.270
 5208.7040  112.0   1.001  0.594E-01  1.270
 5208.7630  606.0   2.773  0.119E+01  6.156
 5208.7740  606.0   2.773  0.127E-03  6.156
 5208.8080  606.0   2.274  0.260E-03  6.156
 5208.8130   26.0   5.064  0.301E-03       
 5208.8310  112.0   0.093  0.144E-01  1.270
 5208.8310   58.1   1.533  0.186E-01       
 5208.8380   24.0   1.030  0.728E-04       
 5208.8550   58.1   1.251  0.166E-01       
 5208.8570  606.0   2.289  0.228E-03  6.156
 5208.8890  606.0   2.340  0.149E-03  6.156
 5208.8970  606.0   2.276  0.286E-03  6.156
 5208.9100  112.0   0.093  0.845E+00  1.270
 5208.9100   58.0   0.521  0.245E+00       
 5208.9600   26.0   2.609  0.217E-04       
 5209.0100  606.0   2.093  0.398E+00  6.156
 5209.0470  606.0   2.289  0.371E-03  6.156
 5209.0680   47.0   3.664  0.112E+01       
 5209.0710  112.0   0.264  0.140E+01  1.270
 5209.1000  606.0   2.276  0.150E-03  6.156
 5209.1120  606.0   2.340  0.846E-04  6.156
 5209.1750  606.0   1.680  0.768E-04  6.156
 5209.1800  606.0   2.012  0.125E-03  6.156
 5209.1960  112.0   1.001  0.597E-02  1.270
 5209.1970  606.0   1.680  0.770E-04  6.156
 5209.2020  112.0   0.110  0.832E+00  1.270
 5209.2570  606.0   3.227  0.345E-03  6.156
 5209.3040   40.0   1.550  0.166E+00       
 5209.3190  606.0   2.428  0.123E-03  6.156
 5209.3310  606.0   2.661  0.113E+01  6.156
 5209.4160  606.0   2.012  0.605E+00  6.156
 5209.4380  606.0   3.227  0.341E-03  6.156
 5209.4540  112.0   0.264  0.902E-02  1.270
 5209.5020   44.0   1.734  0.933E-02       
 5209.5060  606.0   2.022  0.154E-03  6.156
 5209.5070  606.0   2.661  0.131E-03  6.156
 5209.5340  606.0   2.428  0.164E-03  6.156
 5209.5740  606.0   2.615  0.530E+00  6.156
 5209.5750  112.0   0.264  0.149E+01  1.270
 5209.6030  606.0   3.554  0.101E+01  6.156
 5209.6470  606.0   3.767  0.974E+00  6.156
 5209.6560  606.0   0.365  0.606E-06  6.156
 5209.6590  606.0   2.428  0.124E-03  6.156
 5209.6590  112.0   0.110  0.133E-01  1.270
 5209.6690  606.0   2.878  0.175E+01  6.156
 5209.7200  606.0   2.022  0.898E+00  6.156
 5209.7440  112.0   0.110  0.927E+00  1.270
 5209.7450  112.0   0.238  0.132E+01  1.270
 5209.7460  112.0   1.499  0.625E-02  1.270
 5209.7580  606.0   2.428  0.969E-04  6.156
 5209.7580  606.0   3.369  0.283E-03  6.156
 5209.7800  112.0   0.645  0.783E-02  1.270
 5209.7930  606.0   2.878  0.174E+01  6.156
 5209.7960  606.0   2.429  0.144E-03  6.156
 5209.8180  606.0   2.022  0.154E-03  6.156
 5209.8250  606.0   2.878  0.150E-03  6.156
 5209.8370  606.0   2.701  0.152E+01  6.156
 5209.8380  112.0   0.128  0.914E+00  1.270
 5209.8830  606.0   2.428  0.187E-03  6.156
 5209.8840   26.0   3.237  0.550E-03       
 5209.9020  606.0   3.767  0.983E+00  6.156
 5209.9050  606.0   3.549  0.105E+01  6.156
 5209.9100  606.0   2.022  0.888E+00  6.156
 5209.9450  606.0   2.878  0.150E-03  6.156
 5209.9650  606.0   2.878  0.177E+01  6.156
 5209.9890  606.0   3.767  0.965E+00  6.156
 5210.0110  606.0   2.429  0.965E-04  6.156
 5210.0160  606.0   2.633  0.782E+00  6.156
 5210.0390   27.0   3.409  0.297E-01       
 5210.0410  606.0   2.022  0.911E+00  6.156
 5210.0430  606.0   1.765  0.717E-04  6.156
 5210.0700   22.0   3.108  0.851E-01       
 5210.0730  606.0   3.369  0.287E-03  6.156
 5210.0890  606.0   3.852  0.704E-03  6.156
 5210.1300  112.0   0.238  0.940E-02  1.270
 5210.1950  112.0   0.214  0.124E+01  1.270
 5210.2040  606.0   2.633  0.104E-03  6.156
 5210.2410  606.0   3.033  0.297E-03  6.156
 5210.2460  112.0   0.238  0.141E+01  1.270
 5210.2560  112.0   0.147  0.995E+00  1.270
 5210.2750  112.0   0.128  0.124E-01  1.270
 5210.2850   22.0   3.319  0.372E-02       
 5210.3060  606.0   0.377  0.595E-06  6.156
 5210.3120  606.0   2.290  0.227E-03  6.156
 5210.3230   20.0   5.181  0.914E-02       
 5210.3390   58.1   0.956  0.891E-01       
 5210.3480  606.0   1.765  0.707E-04  6.156
 5210.3660  112.0   0.128  0.101E+01  1.270
 5210.3830  606.0   2.277  0.254E-03  6.156
 5210.3940  606.0   3.852  0.664E-03  6.156
 5210.4310  112.0   0.190  0.116E+01  1.270
 5210.4340   42.0   1.531  0.117E-02       
 5210.4490  112.0   0.168  0.108E+01  1.270
 5210.4800   58.1   2.004  0.295E-01       
 5210.4830   64.1   1.621  0.107E+00       
 5210.4950  606.0   2.290  0.332E-03  6.156
 5210.5390   21.0   2.509  0.267E+01       
 5210.5640  606.0   2.251  0.669E-04  6.156
 5210.5790  606.0   2.277  0.150E-03  6.156
 5210.5920   26.0   5.010  0.176E-02       
 5210.5930  112.0   0.214  0.984E-02  1.270
 5210.6250  606.0   3.389  0.423E-03  6.156
 5210.6260   26.0   4.913  0.847E-03       
 5210.6360   58.1   0.536  0.191E-03       
 5210.6380  606.0   2.780  0.555E+00  6.156
 5210.6570  606.0   2.368  0.158E-03  6.156
 5210.6780  112.0   0.147  0.116E-01  1.270
 5210.6850  606.0   2.290  0.185E-03  6.156
 5210.7040  112.0   0.214  0.133E+01  1.270
 5210.7740  112.0   0.147  0.109E+01  1.270
 5210.8210  606.0   2.251  0.278E+00  6.156
 5210.8240   24.1   4.042  0.551E-03       
 5210.8350  112.0   0.965  0.605E-02  1.270
 5210.8350   27.0   4.147  0.316E+00       
 5210.8390  112.0   0.190  0.103E-01  1.270
 5210.8610  606.0   2.368  0.220E-03  6.156
 5210.8650   24.1   3.758  0.115E-02       
 5210.8660  112.0   0.168  0.109E-01  1.270
 5210.8900  606.0   2.781  0.549E+00  6.156
 5210.9060  606.0   2.178  0.702E-04  6.156
 5210.9110  606.0   2.251  0.666E-04  6.156
 5210.9420  606.0   3.389  0.429E-03  6.156
 5210.9450  112.0   0.190  0.125E+01  1.270
 5210.9520   24.0   4.440  0.292E-01       
 5210.9670  112.0   0.168  0.117E+01  1.270
 5210.9810  606.0   2.780  0.562E+00  6.156
 5210.9870  606.0   2.368  0.159E-03  6.156
 5210.9900   27.0   2.718  0.624E-04       
 5210.9950  112.0   0.897  0.120E-01  1.270
 5210.9950  112.0   0.897  0.116E-01  1.270
 5211.0170  606.0   2.013  0.595E+00  6.156
 5211.0280  606.0   2.275  0.143E-03  6.156
 5211.0280  606.0   3.238  0.261E-03  6.156
 5211.0730  606.0   2.368  0.126E-03  6.156
 5211.0750  606.0   2.368  0.194E-03  6.156
 5211.0790  112.0   0.673  0.755E-02  1.270
 5211.0810  606.0   2.781  0.749E-04  6.156
 5211.1040  112.0   0.770  0.791E-01  1.270
 5211.1040  112.0   0.770  0.753E-01  1.270
 5211.1540  606.0   2.251  0.273E+00  6.156
 5211.1640  606.0   0.389  0.584E-06  6.156
 5211.1750  606.0   2.178  0.264E+00  6.156
 5211.1810  606.0   2.251  0.282E+00  6.156
 5211.1900  112.0   1.562  0.160E-03  1.270
 5211.2000  606.0   2.368  0.249E-03  6.156
 5211.2070   26.0   3.415  0.397E-03       
 5211.2230   22.0   0.836  0.112E-01       
 5211.2390  606.0   2.275  0.229E-03  6.156
 5211.2790  606.0   2.368  0.126E-03  6.156
 5211.2810  606.0   2.408  0.109E-03  6.156
 5211.3000   21.0   2.509  0.272E-01       
 5211.4580  112.0   1.562  0.605E+00  1.270
 5211.4590  606.0   2.275  0.111E-03  6.156
 5211.4600  606.0   2.702  0.150E+01  6.156
 5211.5170  606.0   2.408  0.627E-04  6.156
 5211.5304   22.1   2.590  0.692E-01       
 5211.5770   90.1   1.123  0.333E-02       
 5211.5890  606.0   2.290  0.297E-03  6.156
 5211.6300  606.0   2.702  0.153E-03  6.156
 5211.6830  606.0   0.402  0.573E-06  6.156
 5211.6880   27.0   4.175  0.160E-01       
 5211.7720  606.0   2.290  0.184E-03  6.156
 5211.7900  112.0   0.268  0.154E-01  1.270
 5211.8160   27.0   3.952  0.690E+00       
 5211.8510   57.0   0.511  0.776E+00       
 5211.8570   42.0   2.515  0.264E-01       
 5211.9200   58.0   0.844  0.348E+01       
 5211.9230  112.0   0.928  0.617E-02  1.270
 5212.0850   25.0   4.435  0.815E-02       
 5212.1250   58.1   0.553  0.138E-02       
 5212.1900  112.0   0.701  0.731E-02  1.270
 5212.2190   24.0   3.321  0.177E-01       
 5212.2800   22.0   2.250  0.227E+00       
 5212.3600   60.1   0.205  0.110E+00       
 5212.3870  606.0   2.669  0.348E+00  6.156
 5212.4000  606.0   3.088  0.377E-03  6.156
 5212.4090  112.0   1.020  0.134E-01  1.270
 5212.4090  112.0   1.020  0.131E-01  1.270
 5212.4330  606.0   0.415  0.562E-06  6.156
 5212.4330   26.0   4.607  0.195E-02       
 5212.5300  112.0   0.624  0.891E-01  1.270
 5212.5300  112.0   0.624  0.828E-01  1.270
 5212.5430   58.1   1.581  0.537E-02       
 5212.5970  606.0   1.879  0.328E-04  6.156
 5212.6080   24.0   4.440  0.106E-01       
 5212.6910   27.0   3.514  0.776E+00       
 5212.7340   45.0   1.484  0.490E-02       
 5212.7340   73.0   0.000  0.562E-02       
 5212.7360  606.0   2.703  0.149E+01  6.156
 5212.7440  112.0   1.492  0.910E-04  1.270
 5212.7440  112.0   1.492  0.889E-04  1.270
 5212.7740   29.0   5.506  0.469E-01       
 5212.7750   74.0   3.570  0.112E+01       
 5212.7850  606.0   0.429  0.551E-06  6.156
 5212.8170  112.0   0.893  0.628E-02  1.270
 5212.8260  112.0   0.021  0.348E-01  1.270
 5212.8350  606.0   3.034  0.293E-03  6.156
 5212.8410   26.1  10.520  0.501E+00       
 5212.9020  606.0   2.703  0.153E-03  6.156
 5212.9050  112.0   0.731  0.708E-02  1.270
 5212.9190   58.1   1.495  0.288E-01       
 5212.9760   38.0   2.251  0.389E-01       
 5212.9790   26.0   2.588  0.771E-07       
 5212.9870  606.0   2.617  0.523E+00  6.156
 5212.9930   22.0   2.231  0.869E-01       
 5212.9940  112.0   1.285  0.600E-02  1.270
 5213.0150   24.0   3.551  0.247E-03       
 5213.0320  112.0   0.547  0.288E-01  1.270
 5213.0320  112.0   0.547  0.272E-01  1.270
 5213.0420  606.0   2.740  0.817E+00  6.156
 5213.0740   23.1   2.276  0.150E-03       
 5213.1260   23.0   2.286  0.106E-02       
 5213.1330  606.0   2.276  0.200E-03  6.156
 5213.1480  606.0   3.555  0.318E-03  6.156
 5213.1960  606.0   2.617  0.793E-04  6.156
 5213.2020   60.0   0.293  0.100E+01       
 5213.2300  606.0   2.740  0.101E-03  6.156
 5213.2320  606.0   3.555  0.317E-03  6.156
 5213.2430  606.0   2.740  0.810E+00  6.156
 5213.2430   25.0   4.435  0.476E-01       
 5213.2550  606.0   2.991  0.221E-03  6.156
 5213.2800   22.0   2.495  0.532E-03       
 5213.3290  112.0   1.333  0.304E-03  1.270
 5213.3290  112.0   1.333  0.311E-03  1.270
 5213.3440  606.0   2.276  0.111E-03  6.156
 5213.3440   26.0   4.386  0.575E-02       
 5213.3450  112.0   0.859  0.640E-02  1.270
 5213.3740  112.0   0.761  0.689E-02  1.270
 5213.3800  606.0   2.740  0.829E+00  6.156
 5213.3810  606.0   1.782  0.461E-04  6.156
 5213.3970  606.0   0.443  0.540E-06  6.156
 5213.4120  606.0   3.551  0.104E+01  6.156
 5213.4260  606.0   2.740  0.101E-03  6.156
 5213.4300   44.0   3.533  0.129E+01       
 5213.5050   22.0   3.215  0.136E-01       
 5213.5200  112.0   0.592  0.644E-01  1.270
 5213.5200  112.0   0.592  0.706E-01  1.270
 5213.5370  606.0   2.179  0.260E+00  6.156
 5213.5390  606.0   3.239  0.258E-03  6.156
 5213.5400   26.1  10.523  0.173E+00       
 5213.5460   26.0   3.929  0.434E-05       
 5213.5970   58.1   0.735  0.245E-03       
 5213.6260  606.0   0.457  0.528E-06  6.156
 5213.6370   22.0   3.305  0.331E-02       
 5213.6420  112.0   0.825  0.655E-02  1.270
 5213.6440  112.0   0.793  0.670E-02  1.270
 5213.6480   23.0   1.931  0.124E-01       
 5213.6660   24.0   3.845  0.386E-03       
 5213.6690   58.1   1.582  0.977E-02       
 5213.6790   26.0   3.929  0.399E-04       
 5213.6880  606.0   3.320  0.471E-03  6.156
 5213.6910  112.0   1.282  0.356E-04  1.270
 5213.6910  112.0   1.282  0.344E-04  1.270
 5213.7050   27.0   3.409  0.117E-01       
 5213.8050   26.0   3.943  0.174E-02       
 5213.8410   26.0   4.608  0.619E-05       
 5213.8650  606.0   2.316  0.236E-03  6.156
 5213.9090   24.1   4.415  0.200E-04       
 5213.9550  606.0   2.435  0.204E-03  6.156
 5213.9600   26.1  10.480  0.552E+00       
 5213.9680  606.0   2.435  0.178E-03  6.156
 5213.9760  606.0   2.435  0.177E-03  6.156
 5214.0420  606.0   2.316  0.369E-03  6.156
 5214.0570   26.1  10.379  0.252E+00       
 5214.0750  606.0   2.950  0.130E+01  6.156
 5214.1090  606.0   0.472  0.518E-06  6.156
 5214.1150  606.0   2.435  0.151E-03  6.156
 5214.1310  606.0   2.435  0.246E-03  6.156
 5214.1320   24.0   3.369  0.182E+00       
 5214.1350  606.0   2.435  0.224E-03  6.156
 5214.1530  606.0   3.788  0.718E+00  6.156
 5214.1680  606.0   2.950  0.129E+01  6.156
 5214.1940   24.0   5.662  0.177E-01       
 5214.1970  606.0   0.487  0.507E-06  6.156
 5214.2150  112.0   0.367  0.750E-03  1.270
 5214.2150  112.0   0.367  0.612E-03  1.270
 5214.2220   22.0   1.053  0.450E-04       
 5214.2240  606.0   2.950  0.996E-04  6.156
 5214.2530  606.0   2.493  0.928E-04  6.156
 5214.2760  606.0   3.788  0.714E+00  6.156
 5214.2990  606.0   2.435  0.151E-03  6.156
 5214.3130  606.0   2.950  0.999E-04  6.156
 5214.3430  606.0   2.950  0.130E+01  6.156
 5214.3700   66.1   2.602  0.891E-01       
 5214.3870   26.1   5.569  0.200E-04       
 5214.4050  606.0   3.089  0.374E-03  6.156
 5214.4270  606.0   2.004  0.125E-03  6.156
 5214.4270  112.0   1.551  0.206E-04  1.270
 5214.4270  112.0   1.551  0.202E-04  1.270
 5214.4420  606.0   2.004  0.126E-03  6.156
 5214.4430  606.0   2.004  0.109E+01  6.156
 5214.4470  112.0   1.564  0.592E+00  1.270
 5214.4610  606.0   3.788  0.725E+00  6.156
 5214.4660   27.0   3.971  0.138E+00       
 5214.4810  606.0   2.493  0.121E-03  6.156
 5214.4890   26.1  10.503  0.255E+00       
 5214.4920   26.1   8.185  0.239E-02       
 5214.4970  606.0   0.518  0.487E-06  6.156
 5214.5440  112.0   0.594  0.338E-01  1.270
 5214.5440  112.0   0.594  0.321E-01  1.270
 5214.5500   72.1   2.196  0.204E-02       
 5214.5540  606.0   0.502  0.497E-06  6.156
 5214.5940  606.0   2.493  0.938E-04  6.156
 5214.6070   26.0   4.294  0.575E-02       
 5214.6080  606.0   2.004  0.111E+01  6.156
 5214.6130   24.0   3.322  0.129E-01       
 5214.6160  606.0   2.826  0.370E+00  6.156
 5214.6180  606.0   2.004  0.110E+01  6.156
 5214.6790  606.0   3.320  0.466E-03  6.156
 5214.7150  112.0   1.564  0.169E-03  1.270
 5214.7190  606.0   2.493  0.723E-04  6.156
 5214.7200   58.1   2.040  0.135E+00       
 5214.7300   27.0   3.952  0.780E+00       
 5214.7540  112.0   1.583  0.152E-03  1.270
 5214.7590  112.0   1.238  0.650E-03  1.270
 5214.8100  606.0   2.493  0.105E-03  6.156
 5214.8320  606.0   2.493  0.139E-03  6.156
 5214.8400  112.0   1.238  0.281E+00  1.270
 5214.9010  606.0   2.317  0.235E-03  6.156
 5214.9010   24.0   4.468  0.738E-02       
 5214.9080  606.0   1.880  0.338E-04  6.156
 5214.9420   22.0   3.407  0.172E-02       
 5214.9430  606.0   2.826  0.366E+00  6.156
 5214.9510  606.0   2.826  0.374E+00  6.156
 5214.9650  112.0   1.583  0.670E+00  1.270
 5214.9960  112.0   1.238  0.288E+00  1.270
 5215.0380  606.0   2.493  0.722E-04  6.156
 5215.0630  112.0   1.245  0.258E+00  1.270
 5215.0730  606.0   2.317  0.333E-03  6.156
 5215.2420  606.0   2.285  0.104E-03  6.156
 5215.2510  606.0   2.317  0.196E-03  6.156
 5215.2650  606.0   1.783  0.470E-04  6.156
 5215.2850   24.0   3.449  0.115E+00       
 5215.3120   25.0   4.435  0.163E+00       
 5215.3490   26.1  10.379  0.100E+01       
 5215.3680  112.0   0.384  0.116E-02  1.270
 5215.3680  112.0   0.384  0.103E-02  1.270
 5215.4070  606.0   3.858  0.654E-03  6.156
 5215.4430  606.0   3.854  0.655E-03  6.156
 5215.4730   27.0   1.883  0.723E-04       
 5215.4800  606.0   1.922  0.184E-03  6.156
 5215.4820  606.0   2.285  0.202E-03  6.156
 5215.4960   58.1   1.582  0.182E-01       
 5215.5150  112.0   1.245  0.685E-03  1.270
 5215.5370  606.0   1.936  0.160E-03  6.156
 5215.6480  112.0   0.284  0.142E-01  1.270
 5215.6500   60.1   1.264  0.182E+00       
 5215.6900   58.1   1.966  0.117E+00       
 5215.6950  606.0   1.922  0.118E+01  6.156
 5215.7030  606.0   3.858  0.617E-03  6.156
 5215.7180  606.0   2.122  0.930E-04  6.156
 5215.7210  606.0   2.670  0.344E+00  6.156
 5215.7390  606.0   2.618  0.517E+00  6.156
 5215.7630   26.1   8.145  0.248E-01       
 5215.7700  606.0   1.936  0.876E+00  6.156
 5215.8070  606.0   2.317  0.300E-03  6.156
 5215.8210  112.0   1.245  0.251E+00  1.270
 5215.8440   26.1  10.381  0.693E+00       
 5215.9330   23.1   2.276  0.764E-02       
 5215.9410  606.0   2.618  0.791E-04  6.156
 5215.9660  606.0   2.122  0.410E+00  6.156
 5215.9780  112.0   1.448  0.622E-02  1.270
 5215.9790  606.0   2.317  0.195E-03  6.156
 5215.9870   58.1   1.254  0.479E-02       
 5216.0600  606.0   2.122  0.928E-04  6.156
 5216.0880  606.0   2.328  0.234E-03  6.156
 5216.1230  606.0   2.046  0.974E-04  6.156
 5216.1230  606.0   2.043  0.124E-03  6.156
 5216.1450   24.0   3.323  0.783E-02       
 5216.2190   58.1   1.319  0.339E-02       
 5216.2200  606.0   2.357  0.781E-04  6.156
 5216.2400  606.0   2.123  0.404E+00  6.156
 5216.2700  606.0   2.328  0.328E-03  6.156
 5216.2800  112.0   1.584  0.655E+00  1.270
 5216.3200  606.0   2.122  0.416E+00  6.156
 5216.3570  606.0   2.043  0.613E+00  6.156
 5216.3770   58.0   0.803  0.581E+00       
 5216.3900  606.0   2.328  0.236E-03  6.156
 5216.3950  606.0   2.046  0.398E+00  6.156
 5216.4010  606.0   1.649  0.742E-04  6.156
 5216.4230  606.0   2.328  0.294E-03  6.156
 5216.4320   26.0   5.010  0.171E-03       
 5216.4350  606.0   3.552  0.103E+01  6.156
 5216.4510  606.0   2.043  0.124E-03  6.156
 5216.4570  606.0   2.328  0.192E-03  6.156
 5216.4640  606.0   2.992  0.218E-03  6.156
 5216.4730   28.0   3.740  0.138E+00       
 5216.4750  606.0   2.357  0.151E-03  6.156
 5216.4910  112.0   1.584  0.160E-03  1.270
 5216.5140  606.0   1.659  0.945E-04  6.156
 5216.5670   23.0   2.264  0.176E+00       
 5216.5780  606.0   2.328  0.366E-03  6.156
 5216.5840  606.0   2.043  0.605E+00  6.156
 5216.5970   90.1   0.189  0.914E-02       
 5216.6050  606.0   2.328  0.191E-03  6.156
 5216.6400  606.0   1.649  0.739E-04  6.156
 5216.6950  606.0   2.043  0.623E+00  6.156
 5216.7190  606.0   3.752  0.341E+00  6.156
 5216.7300   59.1   0.508  0.604E-01       
 5216.7670  606.0   1.923  0.185E-03  6.156
 5216.7870  606.0   1.659  0.938E-04  6.156
 5216.8540   26.1  10.503  0.301E+01       
 5216.8630   26.1  10.480  0.468E+01       
 5216.9030  112.0   0.967  0.723E-03  1.270
 5216.9730  606.0   1.923  0.116E+01  6.156
 5217.0580  112.0   1.239  0.601E-02  1.270
 5217.0650  112.0   0.897  0.356E-03  1.270
 5217.1130  606.0   1.652  0.804E-04  6.156
 5217.2230  606.0   1.937  0.160E-03  6.156
 5217.2500  606.0   2.755  0.172E+01  6.156
 5217.2640  606.0   1.628  0.900E-04  6.156
 5217.2650  606.0   3.191  0.364E-03  6.156
 5217.4470  606.0   1.937  0.864E+00  6.156
 5217.4700  606.0   2.313  0.194E-03  6.156
 5217.4850  606.0   2.356  0.241E-03  6.156
 5217.5740  606.0   2.568  0.782E+00  6.156
 5217.6560  606.0   2.356  0.329E-03  6.156
 5217.6650  606.0   2.313  0.283E-03  6.156
 5217.6920   26.0   3.984  0.415E-03       
 5217.7110   58.1   0.809  0.132E-01       
 5217.7730  606.0   2.356  0.243E-03  6.156
 5217.7880  606.0   2.313  0.196E-03  6.156
 5217.7910  606.0   2.356  0.297E-03  6.156
 5217.8140  606.0   3.213  0.385E-03  6.156
 5217.8320  606.0   2.356  0.202E-03  6.156
 5217.8440  606.0   2.313  0.251E-03  6.156
 5217.8670  606.0   2.313  0.156E-03  6.156
 5217.8880  606.0   1.923  0.115E+01  6.156
 5217.9190   26.0   3.640  0.150E-01       
 5217.9320   26.0   4.988  0.130E-02       
 5217.9320   28.0   4.105  0.136E-01       
 5217.9490  606.0   2.356  0.365E-03  6.156
 5217.9620  606.0   2.356  0.202E-03  6.156
 5217.9900  606.0   2.313  0.318E-03  6.156
 5218.0390  606.0   2.313  0.156E-03  6.156
 5218.0840   22.0   2.396  0.393E-01       
 5218.0860  112.0   1.405  0.849E-04  1.270
 5218.0860  112.0   1.405  0.830E-04  1.270
 5218.0970  606.0   1.628  0.907E-04  6.156
 5218.0990  606.0   3.753  0.338E+00  6.156
 5218.1150   20.0   5.049  0.280E-02       
 5218.1370  112.0   0.030  0.294E-01  1.270
 5218.1910  606.0   3.213  0.412E-03  6.156
 5218.1940  606.0   3.176  0.259E-03  6.156
 5218.1970   29.0   3.817  0.190E+01       
 5218.2230  606.0   2.287  0.103E-03  6.156
 5218.2500   28.0   3.796  0.513E-02       
 5218.2580  606.0   1.653  0.814E-04  6.156
 5218.2620  606.0   1.921  0.183E-03  6.156
 5218.3040  112.0   1.688  0.671E-04  1.270
 5218.3350   26.1   5.571  0.411E-03       
 5218.3400  606.0   3.213  0.407E-03  6.156
 5218.3710  606.0   1.809  0.497E-04  6.156
 5218.3830  112.0   0.928  0.670E-03  1.270
 5218.3960  606.0   2.756  0.170E+01  6.156
 5218.4000  606.0   1.682  0.850E-04  6.156
 5218.4300  606.0   3.176  0.256E-03  6.156
 5218.4320   73.0   0.249  0.776E-02       
 5218.4520  606.0   2.287  0.176E-03  6.156
 5218.4610  606.0   1.921  0.135E+01  6.156
 5218.4700  606.0   2.592  0.113E+01  6.156
 5218.4980   26.0   4.580  0.370E-02       
 5218.5010  606.0   3.285  0.480E-03  6.156
 5218.5580  606.0   2.756  0.154E-03  6.156
 5218.6270  606.0   3.285  0.476E-03  6.156
 5218.6790  606.0   1.937  0.852E+00  6.156
 5218.6880  606.0   1.682  0.842E-04  6.156
 5218.6920  606.0   2.287  0.772E-04  6.156
 5218.6930  606.0   1.809  0.488E-04  6.156
 5218.7330  606.0   2.047  0.976E-04  6.156
 5218.7340  606.0   3.156  0.442E-03  6.156
 5218.8030  606.0   3.647  0.709E+00  6.156
 5218.8420   26.1  10.381  0.684E+00       
 5218.8630   21.0   2.509  0.736E-01       
 5218.8870   14.0   4.954  0.741E-04       
 5218.9090   24.0   3.847  0.232E-02       
 5218.9930  606.0   2.047  0.391E+00  6.156
 5219.0070   27.0   3.665  0.110E-00       
 5219.0450   59.1   0.795  0.557E+00       
 5219.0520  112.0   1.239  0.182E+00  1.270
 5219.0860  606.0   3.406  0.450E-03  6.156
 5219.1420   14.0   4.954  0.250E-03       
 5219.1700  112.0   1.239  0.348E-03  1.270
 5219.1870  606.0   1.922  0.183E-03  6.156
 5219.1900   58.1   1.026  0.263E-02       
 5219.2010  606.0   3.753  0.336E+00  6.156
 5219.2130   58.1   1.639  0.282E-01       
 5219.2520  606.0   2.756  0.169E+01  6.156
 5219.2670  606.0   1.904  0.358E-04  6.156
 5219.2840  112.0   0.301  0.132E-01  1.270
 5219.3690  606.0   1.962  0.129E-03  6.156
 5219.3710  606.0   3.406  0.456E-03  6.156
 5219.3780  606.0   1.956  0.182E-03  6.156
 5219.3790  606.0   1.922  0.134E+01  6.156
 5219.3870  606.0   2.134  0.725E-04  6.156
 5219.4050   64.0   0.841  0.693E+00       
 5219.4090  606.0   2.756  0.154E-03  6.156
 5219.4200  112.0   1.239  0.187E+00  1.270
 5219.4650  606.0   1.956  0.181E-03  6.156
 5219.4780  606.0   3.486  0.923E+00  6.156
 5219.5690  606.0   2.215  0.178E-03  6.156
 5219.5820  606.0   1.956  0.118E+01  6.156
 5219.6030  606.0   1.904  0.349E-04  6.156
 5219.6240  606.0   1.962  0.595E+00  6.156
 5219.6260   21.0   2.509  0.210E+01       
 5219.6340   22.0   2.396  0.689E-02       
 5219.6550  606.0   1.956  0.135E+01  6.156
 5219.6750  606.0   1.956  0.182E-03  6.156
 5219.6800  606.0   2.134  0.260E+00  6.156
 5219.7020   22.0   0.021  0.550E-02       
 5219.7460  606.0   1.956  0.181E-03  6.156
 5219.7470  606.0   1.956  0.116E+01  6.156
 5219.7500   26.0   3.884  0.462E-05       
 5219.7780  606.0   2.215  0.331E-03  6.156
 5219.8000  606.0   1.956  0.134E+01  6.156
 5219.8420  606.0   2.359  0.775E-04  6.156
 5219.8490  606.0   3.860  0.610E-03  6.156
 5219.8870  606.0   1.956  0.119E+01  6.156
 5219.9260   26.1  10.523  0.281E+00       
 5219.9430  606.0   1.956  0.137E+01  6.156
 5219.9950  606.0   1.922  0.132E+01  6.156
 5220.0590   26.1   0.301  0.608E-08       
 5220.0660   29.0   3.817  0.220E+00       
 5220.0780  606.0   2.612  0.344E+00  6.156
 5220.0850  606.0   2.359  0.130E-03  6.156
 5220.1080   59.1   0.796  0.141E+01       
 5220.1940  606.0   3.156  0.437E-03  6.156
 5220.2100   26.0   4.186  0.286E-03       
 5220.2210   58.1   1.696  0.427E-01       
 5220.2550   58.1   1.495  0.229E-01       
 5220.2580   22.0   2.334  0.646E-01       
 5220.2850   28.0   3.740  0.530E-01       
 5220.2920   64.1   1.251  0.759E-01       
 5220.2970  606.0   2.569  0.773E+00  6.156
 5220.3200   66.1   2.387  0.132E+00       
 5220.3410  606.0   2.359  0.569E-04  6.156
 5220.4960  606.0   2.569  0.106E-03  6.156
 5220.5650   26.0   0.110  0.236E-08       
 5220.5720  606.0   2.374  0.114E-03  6.156
 5220.6040  606.0   3.510  0.310E-03  6.156
 5220.6050  606.0   2.593  0.112E+01  6.156
 5220.7340  112.0   1.613  0.430E+00  1.270
 5220.7490  606.0   2.288  0.152E-03  6.156
 5220.7720   24.0   4.440  0.802E-02       
 5220.7840  606.0   3.648  0.702E+00  6.156
 5220.7910  606.0   2.593  0.134E-03  6.156
 5220.7940  606.0   2.374  0.169E-03  6.156
 5220.7970  606.0   3.510  0.311E-03  6.156
 5220.8110  606.0   2.746  0.152E+01  6.156
 5220.8360  112.0   1.194  0.604E-02  1.270
 5220.8490  606.0   2.218  0.135E-03  6.156
 5220.8810   58.1   1.784  0.251E-01       
 5220.8920   24.0   3.385  0.925E-01       
 5220.9060  606.0   2.048  0.385E+00  6.156
 5220.9150  606.0   2.374  0.115E-03  6.156
 5220.9530  606.0   2.746  0.150E+01  6.156
 5220.9640  606.0   2.397  0.172E-03  6.156
 5220.9780  606.0   2.288  0.772E-04  6.156
 5220.9810  606.0   2.746  0.152E-03  6.156
 5221.0240  606.0   2.374  0.886E-04  6.156
 5221.0360   26.0   4.294  0.160E-01       
 5221.0390  606.0   2.704  0.115E+01  6.156
 5221.0580  606.0   2.374  0.147E-03  6.156
 5221.0750  606.0   2.218  0.268E-03  6.156
 5221.1180  606.0   2.746  0.152E-03  6.156
 5221.1230  606.0   2.746  0.154E+01  6.156
 5221.1250  606.0   2.397  0.227E-03  6.156
 5221.1390  112.0   1.614  0.853E-04  1.270
 5221.1460  606.0   2.374  0.193E-03  6.156
 5221.1730   26.0   4.371  0.468E-04       
 5221.1860  606.0   1.691  0.617E-04  6.156
 5221.2070  606.0   2.704  0.114E+01  6.156
 5221.2200  606.0   2.704  0.130E-03  6.156
 5221.2210  606.0   2.397  0.173E-03  6.156
 5221.2260  606.0   2.397  0.207E-03  6.156
 5221.2790  606.0   2.374  0.884E-04  6.156
 5221.2800   27.0   4.240  0.407E-01       
 5221.2910  606.0   2.397  0.147E-03  6.156
 5221.3280  606.0   2.908  0.128E+01  6.156
 5221.3660  606.0   2.704  0.116E+01  6.156
 5221.3740  606.0   3.193  0.359E-03  6.156
 5221.3820  606.0   2.704  0.130E-03  6.156
 5221.3870  606.0   2.397  0.249E-03  6.156
 5221.3870  606.0   2.397  0.146E-03  6.156
 5221.3880   58.1   1.092  0.166E-01       
 5221.4320   26.0   0.052  0.020E-06       
 5221.4640  606.0   1.970  0.127E-03  6.156
 5221.4640  606.0   2.216  0.176E-03  6.156
 5221.4720   22.0   3.691  0.811E-02       
 5221.4750  606.0   2.908  0.101E-03  6.156
 5221.4810  606.0   1.964  0.130E-03  6.156
 5221.4940  606.0   2.207  0.691E-04  6.156
 5221.5130  606.0   2.908  0.129E+01  6.156
 5221.5150  606.0   2.908  0.130E+01  6.156
 5221.5720   60.1   0.380  0.462E-01       
 5221.5900   24.0   5.650  0.713E-01       
 5221.6420  606.0   1.970  0.109E+01  6.156
 5221.6540  606.0   2.557  0.517E+00  6.156
 5221.6640  606.0   2.908  0.101E-03  6.156
 5221.6660  606.0   2.216  0.293E-03  6.156
 5221.7120  606.0   1.970  0.127E-03  6.156
 5221.7250  606.0   1.964  0.587E+00  6.156
 5221.7500  606.0   1.970  0.108E+01  6.156
 5221.7520   24.0   3.375  0.310E+00       
 5221.7590  606.0   2.207  0.269E+00  6.156
 5221.7600   26.0   3.274  0.255E-03       
 5221.7610   58.1   3.161  0.955E-01       
 5221.7870  112.0   1.397  0.621E-02  1.270
 5221.8080  606.0   3.154  0.325E-03  6.156
 5221.8430  606.0   2.207  0.689E-04  6.156
 5221.8750  606.0   2.216  0.138E-03  6.156
 5221.8960  606.0   1.970  0.110E+01  6.156
 5221.8960   15.0   6.985  0.141E-01       
 5221.9060  606.0   1.968  0.158E-03  6.156
 5221.9920  606.0   3.154  0.321E-03  6.156
 5222.0130  606.0   3.369  0.484E-03  6.156
 5222.0350   58.1   0.175  0.141E-03       
 5222.0940  606.0   2.207  0.264E+00  6.156
 5222.1230  606.0   2.207  0.273E+00  6.156
 5222.1240  606.0   2.719  0.543E+00  6.156
 5222.1250  606.0   3.369  0.479E-03  6.156
 5222.1270  606.0   1.968  0.876E+00  6.156
 5222.1820  606.0   2.225  0.215E-03  6.156
 5222.1960   38.0   2.251  0.417E+00       
 5222.2160   24.1   4.384  0.104E-04       
 5222.2180  606.0   1.968  0.158E-03  6.156
 5222.2940  606.0   3.687  0.107E+01  6.156
 5222.3150  606.0   2.594  0.110E+01  6.156
 5222.3190  606.0   1.968  0.864E+00  6.156
 5222.3270  606.0   2.719  0.768E-04  6.156
 5222.3460   22.0   0.813  0.188E-03       
 5222.3500  112.0   0.928  0.558E-01  1.270
 5222.3500  112.0   0.928  0.539E-01  1.270
 5222.3610   26.1  10.520  0.524E+00       
 5222.3620  606.0   3.476  0.101E+01  6.156
 5222.3770  606.0   2.225  0.381E-03  6.156
 5222.3780  606.0   2.719  0.536E+00  6.156
 5222.3820  606.0   2.311  0.148E-03  6.156
 5222.3950   26.0   2.279  0.147E-03       
 5222.3950   24.0   3.435  0.233E-02       
 5222.4310  606.0   3.174  0.318E-03  6.156
 5222.4320   58.1   1.694  0.141E-01       
 5222.4390  606.0   3.648  0.697E+00  6.156
 5222.4490  606.0   1.968  0.888E+00  6.156
 5222.4700  606.0   2.719  0.549E+00  6.156
 5222.4730  606.0   3.687  0.106E+01  6.156
 5222.4860   27.0   3.971  0.400E-00       
 5222.4920  606.0   2.571  0.765E+00  6.156
 5222.4950  606.0   2.594  0.134E-03  6.156
 5222.4980   58.1   0.621  0.331E-03       
 5222.5300  606.0   2.136  0.727E-04  6.156
 5222.5740  606.0   2.719  0.765E-04  6.156
 5222.5920  606.0   2.311  0.226E-03  6.156
 5222.6180  606.0   3.687  0.108E+01  6.156
 5222.6660   24.0   2.708  0.289E-01       
 5222.6740   22.0   2.085  0.239E+00       
 5222.6840  606.0   2.571  0.106E-03  6.156
 5222.6970  112.0   0.320  0.123E-01  1.270
 5222.7140  606.0   2.311  0.149E-03  6.156
 5222.7600  606.0   1.717  0.649E-04  6.156
 5222.8080  606.0   2.311  0.199E-03  6.156
 5222.8090  606.0   2.136  0.256E+00  6.156
 5222.8100  606.0   2.311  0.116E-03  6.156
 5222.8450  606.0   2.360  0.112E-03  6.156
 5222.9090  606.0   3.216  0.381E-03  6.156
 5222.9250   12.0   4.346  0.070E-03       
 5222.9330  606.0   2.311  0.256E-03  6.156
 5222.9450   58.0   0.493  0.368E+00       
 5222.9520  606.0   3.688  0.105E+01  6.156
 5223.0180  606.0   2.311  0.116E-03  6.156
 5223.0640  606.0   1.717  0.639E-04  6.156
 5223.0890  606.0   2.360  0.569E-04  6.156
 5223.1160  606.0   2.217  0.259E-03  6.156
 5223.1270   58.1   1.355  0.141E-01       
 5223.1350   24.0   3.113  0.316E-03       
 5223.1830   26.0   3.635  0.060E-01       
 5223.1870  606.0   3.688  0.104E+01  6.156
 5223.2020  606.0   3.553  0.947E+00  6.156
 5223.2030  112.0   0.830  0.259E-03  1.270
 5223.2030  112.0   0.830  0.252E-03  1.270
 5223.2430  606.0   2.963  0.278E-03  6.156
 5223.2430  606.0   2.220  0.134E-03  6.156
 5223.2600   26.1  10.392  0.678E+00       
 5223.2670  606.0   3.688  0.106E+01  6.156
 5223.2690  112.0   0.040  0.254E-01  1.270
 5223.2730  606.0   1.964  0.579E+00  6.156
 5223.2900   26.1  10.448  0.114E+00       
 5223.3170  606.0   2.217  0.138E-03  6.156
 5223.3460   58.1   1.140  0.457E-03       
 5223.3680  606.0   2.629  0.149E+01  6.156
 5223.3950  112.0   1.521  0.155E-03  1.270
 5223.3980  112.0   1.613  0.809E-04  1.270
 5223.4610  606.0   2.220  0.235E-03  6.156
 5223.4610   58.0   0.591  0.265E+01       
 5223.5460  606.0   2.800  0.172E+01  6.156
 5223.5500   44.0   1.513  0.166E-01       
 5223.5910   24.0   4.389  0.340E-01       
 5223.5990   24.0   5.662  0.865E-01       
 5223.6160  606.0   2.225  0.213E-03  6.156
 5223.6200   22.0   2.092  0.324E+00       
 5223.6210   23.0   2.269  0.212E-01       
 5223.6590  112.0   1.521  0.592E+00  1.270
 5223.6720  606.0   2.800  0.170E+01  6.156
 5223.6870  606.0   2.220  0.102E-03  6.156
 5223.7060  606.0   2.800  0.153E-03  6.156
 5223.8000   26.1  10.379  0.314E+00       
 5223.8030  112.0   1.614  0.421E+00  1.270
 5223.8040  606.0   2.225  0.340E-03  6.156
 5223.8280  606.0   2.800  0.153E-03  6.156
 5223.8440  606.0   2.800  0.174E+01  6.156
 5223.8780   24.0   3.648  0.619E-01       
 5223.9060  606.0   1.619  0.712E-04  6.156
 5223.9290  606.0   1.619  0.714E-04  6.156
 5223.9980  606.0   2.225  0.172E-03  6.156
 5224.0630   24.0   3.410  0.853E-01       
 5224.0760   58.1   2.003  0.178E-01       
 5224.0800   26.0   4.294  0.255E-03       
 5224.0910  112.0   1.032  0.235E-01  1.270
 5224.0910  112.0   1.032  0.227E-01  1.270
 5224.1200   26.0   4.913  0.147E-02       
 5224.1300   24.0   5.656  0.671E-01       
 5224.1370   22.0   0.826  0.231E-02       
 5224.1800  606.0   2.614  0.339E+00  6.156
 5224.1810   58.1   1.140  0.407E-02       
 5224.2360   26.1   7.568  0.185E-03       
 5224.2983   26.0   2.176  0.832E-04       
 5224.3000   22.0   2.134  0.135E+01       
 5224.3160  112.0   1.150  0.607E-02  1.270
 5224.3250   26.0   4.796  0.269E-04       
 5224.3430  112.0   1.207  0.124E-01  1.270
 5224.3430  112.0   1.207  0.128E-01  1.270
 5224.4110   26.1  10.414  0.373E+00       
 5224.4800  606.0   3.234  0.165E-03  6.156
 5224.5060   25.0   5.491  0.369E-01       
 5224.5330   24.0   3.368  0.256E-01       
 5224.5400   22.0   2.103  0.525E+00       
 5224.5830   24.0   2.709  0.661E-02       
 5224.6210  112.0   0.375  0.750E-03  1.270
 5224.6210  112.0   0.375  0.887E-03  1.270
 5224.6610   74.0   0.599  0.200E-01       
 5224.7390   26.0   5.012  0.218E-03       
 5224.7650  606.0   1.840  0.289E-04  6.156
 5224.8720  606.0   2.226  0.303E-03  6.156
 5224.9010   28.0   4.419  0.619E-01       
 5224.9120   40.0   0.519  0.158E-01       
 5224.9250   24.0   3.450  0.802E+00       
 5224.9260   17.1  17.483  0.447E-01       
 5224.9300   22.0   2.117  0.851E+00       
 5224.9510   24.1  10.123  0.122E-05       
 5224.9700  606.0   2.630  0.147E+01  6.156
 5224.9710  606.0   2.675  0.801E+00  6.156
 5224.9720  606.0   3.488  0.913E+00  6.156
 5224.9940   24.1  10.185  0.607E-06       
 5360.0080  606.0   1.879  0.341E+00  6.156
 5360.0230  606.0   1.871  0.149E-03  6.156
 5360.0290  606.0   1.645  0.476E-03  6.156
 5360.0430  112.0   0.515  0.445E-03  1.270
 5360.1150   22.1   2.598  0.912E-04       
 5360.2230  606.0   2.321  0.994E-04  6.156
 5360.2930  606.0   2.729  0.163E-03  6.156
 5360.3350  606.0   2.780  0.229E-03  6.156
 5360.4620  112.0   1.648  0.658E-02  1.270
 5360.5130   42.0   3.263  0.293E+01       
 5360.5530  606.0   3.922  0.108E+01  6.156
 5360.5600  606.0   1.646  0.580E-04  6.156
 5360.6300  606.0   1.670  0.367E-04  6.156
 5360.6920   26.0   4.991  0.106E-02       
 5360.7100  606.0   3.530  0.436E-03  6.156
 5360.7260  606.0   2.735  0.221E-03  6.156
 5360.7290  606.0   1.685  0.143E-03  6.156
 5360.7440  606.0   3.034  0.907E+00  6.156
 5360.7640  606.0   1.347  0.100E+01  6.156
 5360.7840  606.0   1.347  0.245E-03  6.156
 5360.8040  606.0   2.666  0.196E-03  6.156
 5360.8070  606.0   1.984  0.135E+01  6.156
 5360.8670  606.0   3.154  0.943E+00  6.156
 5360.8910  606.0   1.646  0.349E-03  6.156
 5360.9030  606.0   1.347  0.245E-03  6.156
 5360.9050  606.0   1.646  0.572E-04  6.156
 5360.9450  112.0   0.555  0.105E-01  1.270
 5360.9450  112.0   0.555  0.117E-01  1.270
 5360.9530  606.0   1.347  0.102E+01  6.156
 5360.9840  606.0   1.945  0.212E+00  6.156
 5361.0040  606.0   2.666  0.197E-03  6.156
 5361.0170  606.0   1.984  0.192E-03  6.156
 5361.0310  606.0   3.530  0.405E-03  6.156
 5361.0420  606.0   2.819  0.115E-03  6.156
 5361.0500  606.0   3.530  0.442E-03  6.156
 5361.0550  112.0   1.440  0.711E-03  1.270
 5361.0610  606.0   1.670  0.386E-03  6.156
 5361.0710  606.0   3.154  0.934E+00  6.156
 5361.0800  606.0   1.685  0.142E-03  6.156
 5361.1000  606.0   1.809  0.285E-04  6.156
 5361.1200  606.0   1.673  0.148E-03  6.156
 5361.1350  112.0   1.566  0.199E+00  1.270
 5361.1390  606.0   1.646  0.282E-03  6.156
 5361.1650   60.1   0.559  0.331E-01       
 5361.1810  606.0   3.919  0.992E+00  6.156
 5361.2150  606.0   3.154  0.952E+00  6.156
 5361.2180  606.0   3.530  0.400E-03  6.156
 5361.2440  606.0   1.646  0.238E-04  6.156
 5361.2570  606.0   1.646  0.428E-03  6.156
 5361.2830  606.0   1.685  0.128E+00  6.156
 5361.3160  112.0   1.566  0.204E+00  1.270
 5361.3340  606.0   1.347  0.987E+00  6.156
 5361.3610  606.0   2.819  0.117E-03  6.156
 5361.3770  606.0   1.351  0.358E-05  6.156
 5361.4170  112.0   0.536  0.803E-02  1.270
 5361.4170  112.0   0.536  0.678E-02  1.270
 5361.4210  606.0   1.680  0.976E-04  6.156
 5361.4330  606.0   1.365  0.610E-05  6.156
 5361.4400  606.0   1.680  0.971E-04  6.156
 5361.4650  606.0   1.680  0.261E-03  6.156
 5361.4670   60.1   0.680  0.330E+00       
 5361.4700  606.0   1.646  0.256E-04  6.156
 5361.4740  606.0   1.985  0.134E+01  6.156
 5361.4790  606.0   1.809  0.276E-04  6.156
 5361.5320  606.0   1.809  0.226E-03  6.156
 5361.5650  606.0   3.021  0.802E+00  6.156
 5361.5790  606.0   2.311  0.139E-03  6.156
 5361.6200  112.0   1.566  0.373E-03  1.270
 5361.6220   26.0   4.415  0.600E-01       
 5361.6310  606.0   1.404  0.241E-03  6.156
 5361.6310  606.0   1.685  0.123E+00  6.156
 5361.6350  606.0   1.404  0.588E+00  6.156
 5361.6360  606.0   1.680  0.334E-03  6.156
 5361.6470  606.0   1.680  0.295E-03  6.156
 5361.6560  606.0   1.646  0.400E-03  6.156
 5361.6560   25.0   4.273  0.630E-02       
 5361.6690  606.0   1.646  0.864E-04  6.156
 5361.6720  606.0   1.680  0.709E-04  6.156
 5361.6760  606.0   1.985  0.192E-03  6.156
 5361.6880   26.0   4.913  0.304E-03       
 5361.6910  606.0   1.673  0.123E+00  6.156
 5361.6920  606.0   2.187  0.829E-04  6.156
 5361.6920  606.0   1.126  0.316E-04  6.156
 5361.6940  606.0   1.685  0.132E+00  6.156
 5361.7110   22.0   0.836  0.891E-03       
 5361.7130  606.0   1.126  0.297E-04  6.156
 5361.7590  606.0   1.365  0.438E-05  6.156
 5361.7690  112.0   1.440  0.264E+00  1.270
 5361.7930  606.0   2.311  0.139E-03  6.156
 5361.8260  606.0   1.646  0.467E-04  6.156
 5361.8630  606.0   1.680  0.702E-04  6.156
 5361.8740  606.0   1.809  0.169E-03  6.156
 5361.9180  606.0   2.458  0.253E-03  6.156
 5361.9440  112.0   1.535  0.889E-04  1.270
 5361.9440  112.0   1.535  0.910E-04  1.270
 5361.9480  606.0   1.809  0.295E-03  6.156
 5362.0760  606.0   1.184  0.208E-04  6.156
 5362.1490  606.0   1.335  0.169E-03  6.156
 5362.2360  606.0   1.184  0.230E-04  6.156
 5362.2620   22.0   2.345  0.200E-01       
 5362.2790   26.0   5.070  0.183E-02       
 5362.4170  606.0   1.880  0.335E+00  6.156
 5362.4650  606.0   1.321  0.249E-03  6.156
 5362.5120  112.0   1.399  0.123E-04  1.270
 5362.5170  606.0   1.674  0.119E+00  6.156
 5362.5220  606.0   1.764  0.257E-04  6.156
 5362.5560   40.0   0.543  0.135E-01       
 5362.5830  606.0   1.671  0.378E-04  6.156
 5362.6000  606.0   2.221  0.569E-04  6.156
 5362.6100  606.0   1.945  0.353E+00  6.156
 5362.6880  606.0   1.321  0.100E+01  6.156
 5362.7190  606.0   1.956  0.116E+01  6.156
 5362.7280  606.0   2.459  0.250E-03  6.156
 5362.7410   26.1  10.503  0.646E+00       
 5362.7450  606.0   1.535  0.186E-03  6.156
 5362.7580  606.0   1.880  0.121E-03  6.156
 5362.7670  606.0   1.335  0.170E-03  6.156
 5362.7740   27.0   4.232  0.242E+01       
 5362.7940  606.0   3.203  0.836E+00  6.156
 5362.8270  606.0   1.335  0.842E+00  6.156
 5362.8480  112.0   1.032  0.398E+00  1.270
 5362.8690   26.1   3.199  0.242E-02       
 5362.8880  606.0   1.956  0.115E+01  6.156
 5362.8940  606.0   1.946  0.347E+00  6.156
 5362.9270  606.0   1.405  0.241E-03  6.156
 5362.9330  606.0   1.945  0.115E-03  6.156
 5362.9490  606.0   1.956  0.196E-03  6.156
 5362.9510  112.0   1.032  0.124E-03  1.270
 5362.9600  606.0   1.646  0.482E-04  6.156
 5362.9670   26.1  10.500  0.621E+00       
 5362.9730  606.0   1.646  0.335E-03  6.156
 5362.9840  606.0   1.671  0.300E-03  6.156
 5362.9880  606.0   2.020  0.137E+01  6.156
 5362.9880   24.0   3.845  0.115E-01       
 5362.9980  606.0   1.945  0.359E+00  6.156
 5363.0040  606.0   1.335  0.854E+00  6.156
 5363.0310  606.0   1.764  0.328E-03  6.156
 5363.0460  606.0   1.956  0.118E+01  6.156
 5363.0690  112.0   1.032  0.129E-03  1.270
 5363.1090  606.0   1.956  0.196E-03  6.156
 5363.1180  606.0   3.203  0.844E+00  6.156
 5363.1360  606.0   2.020  0.135E+01  6.156
 5363.1460  606.0   3.203  0.827E+00  6.156
 5363.1460  606.0   1.425  0.236E-03  6.156
 5363.1690  606.0   1.425  0.587E+00  6.156
 5363.1730  112.0   1.032  0.412E+00  1.270
 5363.1940  606.0   1.352  0.527E-05  6.156
 5363.1960  606.0   2.020  0.190E-03  6.156
 5363.2000  606.0   1.946  0.115E-03  6.156
 5363.2030  606.0   1.425  0.236E-03  6.156
 5363.2280  606.0   1.405  0.575E+00  6.156
 5363.2700  606.0   1.321  0.249E-03  6.156
 5363.2710  112.0   0.673  0.371E-01  1.270
 5363.2710  112.0   0.673  0.354E-01  1.270
 5363.2710  606.0   1.915  0.838E+00  6.156
 5363.2830  606.0   1.425  0.600E+00  6.156
 5363.2970  606.0   2.020  0.138E+01  6.156
 5363.2980  606.0   1.535  0.208E+00  6.156
 5363.3370  606.0   2.020  0.190E-03  6.156
 5363.4160  606.0   1.671  0.915E-05  6.156
 5363.4290  606.0   2.107  0.112E+01  6.156
 5363.4630  112.0   0.485  0.185E-02  1.270
 5363.4630  112.0   0.485  0.199E-02  1.270
 5363.4690  606.0   1.915  0.827E+00  6.156
 5363.4870  606.0   1.321  0.987E+00  6.156
 5363.5230  112.0   0.761  0.189E+00  1.270
 5363.5270  606.0   1.915  0.176E-03  6.156
 5363.5370  606.0   2.107  0.111E+01  6.156
 5363.5580  112.0   1.078  0.484E+00  1.270
 5363.5630  112.0   0.770  0.126E+00  1.270
 5363.5630  112.0   0.770  0.132E+00  1.270
 5363.6100  606.0   2.344  0.694E-04  6.156
 5363.6170  606.0   1.915  0.852E+00  6.156
 5363.6190  606.0   2.107  0.130E-03  6.156
 5363.6610  112.0   1.078  0.117E-03  1.270
 5363.6640  112.0   0.761  0.705E-03  1.270
 5363.7030  606.0   2.107  0.113E+01  6.156
 5363.7030  606.0   3.335  0.392E-03  6.156
 5363.7140  606.0   1.915  0.175E-03  6.156
 5363.7220  606.0   2.107  0.130E-03  6.156
 5363.7310  112.0   0.731  0.404E-01  1.270
 5363.7310  112.0   0.731  0.421E-01  1.270
 5363.7500  606.0   1.947  0.207E+00  6.156
 5363.7600  606.0   1.425  0.576E+00  6.156
 5363.7740  112.0   1.078  0.122E-03  1.270
 5363.8780  112.0   1.078  0.498E+00  1.270
 5363.9330  112.0   0.964  0.800E-01  1.270
 5363.9330  112.0   0.964  0.776E-01  1.270
 5363.9330  606.0   2.188  0.827E-04  6.156
 5363.9380  606.0   2.344  0.692E-04  6.156
 5363.9520  606.0   1.322  0.971E+00  6.156
 5363.9610  606.0   1.549  0.182E-03  6.156
 5364.0050  112.0   0.761  0.195E+00  1.270
 5364.0170  606.0   1.405  0.564E+00  6.156
 5364.0700  606.0   1.602  0.529E-03  6.156
 5364.0850  112.0   1.241  0.149E-01  1.270
 5364.0850  112.0   1.241  0.152E-01  1.270
 5364.0980  606.0   1.881  0.328E+00  6.156
 5364.1170   26.0   4.435  0.151E-02       
 5364.1380  606.0   1.947  0.954E-04  6.156
 5364.1740  606.0   1.671  0.230E-03  6.156
 5364.1810  606.0   1.588  0.522E-04  6.156
 5364.1910  606.0   1.458  0.364E+00  6.156
 5364.2020   22.0   2.487  0.979E-02       
 5364.2830  606.0   1.458  0.213E-03  6.156
 5364.2980  606.0   1.549  0.181E-03  6.156
 5364.3130  606.0   1.536  0.187E-03  6.156
 5364.3480  112.0   1.821  0.392E-02  1.270
 5364.3800   62.1   1.348  0.525E-01       
 5364.4030   62.1   1.266  0.429E-01       
 5364.4150  606.0   1.260  0.129E-04  6.156
 5364.4200  606.0   1.881  0.121E-03  6.156
 5364.4500  606.0   1.549  0.208E+00  6.156
 5364.4750   25.0   2.888  0.126E-02       
 5364.5130  606.0   2.736  0.218E-03  6.156
 5364.5480  606.0   1.260  0.108E-04  6.156
 5364.5560  606.0   1.588  0.462E-03  6.156
 5364.5680  112.0   1.397  0.347E-03  1.270
 5364.5680  112.0   1.397  0.355E-03  1.270
 5364.5760  606.0   1.671  0.107E-04  6.156
 5364.5790  606.0   1.243  0.952E-05  6.156
 5364.6330   15.0   7.381  0.398E-01       
 5364.7010  606.0   1.765  0.268E-04  6.156
 5364.7520  606.0   1.549  0.202E+00  6.156
 5364.7600  606.0   1.825  0.534E+00  6.156
 5364.7800   25.0   6.209  0.103E+01       
 5364.7830  112.0   1.499  0.497E-03  1.270
 5364.7830  112.0   1.499  0.361E-03  1.270
 5364.8010  112.0   0.744  0.131E+00  1.270
 5364.8120   27.0   3.775  0.622E-01       
 5364.8160  606.0   1.536  0.202E+00  6.156
 5364.8350  606.0   1.549  0.214E+00  6.156
 5364.9650  606.0   2.005  0.221E+00  6.156
 5364.9680  112.0   0.744  0.356E-03  1.270
 5364.9880  606.0   2.782  0.227E-03  6.156
 5365.0470  606.0   1.833  0.815E+00  6.156
 5365.1030  112.0   0.570  0.918E-03  1.270
 5365.1300   24.0   4.416  0.196E-01       
 5365.1500  606.0   2.989  0.886E+00  6.156
 5365.1680  606.0   1.765  0.244E-03  6.156
 5365.1770  606.0   2.222  0.569E-04  6.156
 5365.1920   26.0   5.064  0.940E-02       
 5365.1970  112.0   1.171  0.265E-01  1.270
 5365.1970  112.0   1.171  0.258E-01  1.270
 5365.2320  112.0   1.408  0.155E-04  1.270
 5365.2990  112.0   0.525  0.240E-02  1.270
 5365.2990  112.0   0.525  0.226E-02  1.270
 5365.3050  606.0   2.005  0.216E+00  6.156
 5365.3060  606.0   1.689  0.388E-04  6.156
 5365.3300  606.0   2.005  0.900E-04  6.156
 5365.3370  112.0   0.744  0.135E+00  1.270
 5365.3460  112.0   0.641  0.112E-02  1.270
 5365.3520  606.0   1.898  0.551E+00  6.156
 5365.3560   26.0   4.733  0.475E-02       
 5365.3720  606.0   2.005  0.225E+00  6.156
 5365.5000  606.0   1.603  0.640E-04  6.156
 5365.5180  606.0   3.394  0.311E-03  6.156
 5365.5690   27.0   4.149  0.275E-01       
 5365.5890  606.0   1.898  0.543E+00  6.156
 5365.6000  606.0   1.536  0.196E+00  6.156
 5365.6150  606.0   1.948  0.203E+00  6.156
 5365.6390  606.0   1.671  0.892E-04  6.156
 5365.6420  606.0   1.898  0.147E-03  6.156
 5365.6490  606.0   2.005  0.898E-04  6.156
 5365.6520  606.0   3.631  0.938E+00  6.156
 5365.6690  606.0   1.689  0.377E-04  6.156
 5365.6780  606.0   1.309  0.854E+00  6.156
 5365.6850   26.0   4.966  0.718E-04       
 5365.6890  606.0   1.446  0.218E-03  6.156
 5365.6990  606.0   1.689  0.293E-03  6.156
 5365.7190  606.0   1.898  0.560E+00  6.156
 5365.7610   24.0   4.402  0.357E-01       
 5365.8360   26.0   5.010  0.125E-02       
 5365.8630  606.0   1.588  0.533E-04  6.156
 5365.8650  606.0   1.898  0.147E-03  6.156
 5365.8930  606.0   1.671  0.496E-04  6.156
 5365.9430  606.0   1.671  0.467E-03  6.156
 5365.9520  606.0   1.475  0.208E-03  6.156
 5365.9540  606.0   1.430  0.224E-03  6.156
 5365.9700   24.0   4.618  0.828E-01       
 5365.9710  606.0   1.064  0.280E-04  6.156
 5365.9780  606.0   1.948  0.952E-04  6.156
 5365.9910  606.0   1.689  0.227E-03  6.156
 5366.0110  606.0   1.064  0.268E-04  6.156
 5366.0230  606.0   1.475  0.364E+00  6.156
 5366.0790  606.0   1.244  0.116E-04  6.156
 5366.0820  606.0   1.653  0.157E-03  6.156
 5366.0860  606.0   3.931  0.111E+01  6.156
 5366.0910  606.0   1.689  0.375E-03  6.156
 5366.1120   26.0   4.966  0.505E-03       
 5366.1210  606.0   1.689  0.103E-04  6.156
 5366.1270  606.0   1.672  0.331E-03  6.156
 5366.1400  606.0   1.459  0.355E+00  6.156
 5366.1510  606.0   1.475  0.208E-03  6.156
 5366.1680   27.0   4.232  0.478E-01       
 5366.2070   26.1  10.503  0.637E+00       
 5366.2150  606.0   1.588  0.371E-03  6.156
 5366.2960   24.0   4.535  0.375E-02       
 5366.3330  606.0   1.475  0.373E+00  6.156
 5366.3430  606.0   1.106  0.278E-04  6.156
 5366.3450  606.0   1.573  0.114E-03  6.156
 5366.3590  606.0   3.706  0.108E+01  6.156
 5366.3670  606.0   1.446  0.338E+00  6.156
 5366.3840  606.0   1.689  0.118E-04  6.156
 5366.4070  606.0   1.766  0.178E-03  6.156
 5366.4160  606.0   1.106  0.297E-04  6.156
 5366.4200   26.0   5.067  0.735E-02       
 5366.4590  112.0   0.906  0.946E-01  1.270
 5366.4590  112.0   0.906  0.984E-01  1.270
 5366.5630  606.0   2.843  0.245E-03  6.156
 5366.5900  606.0   1.588  0.184E-04  6.156
 5366.5920  606.0   1.573  0.511E-03  6.156
 5366.6250  606.0   3.023  0.793E+00  6.156
 5366.6390   22.0   0.818  0.261E-02       
 5366.6460  606.0   3.153  0.305E+00  6.156
 5366.6880  606.0   1.581  0.104E-03  6.156
 5366.7070  606.0   2.395  0.237E-03  6.156
 5366.7250  606.0   1.834  0.802E+00  6.156
 5366.7330   27.0   4.149  0.764E-02       
 5366.7670  606.0   2.166  0.117E-03  6.156
 5366.7670  606.0   1.653  0.119E+00  6.156
 5366.7720  606.0   3.076  0.630E+00  6.156
 5366.7860  606.0   1.826  0.525E+00  6.156
 5366.7940  606.0   2.499  0.260E-03  6.156
 5366.8100  606.0   1.476  0.355E+00  6.156
 5366.8110  606.0   1.356  0.262E-03  6.156
 5366.8140  606.0   1.356  0.819E+00  6.156
 5366.8570  606.0   2.395  0.235E-03  6.156
 5366.8780  606.0   1.356  0.262E-03  6.156
 5366.8950  606.0   2.806  0.216E-03  6.156
 5366.9120  606.0   2.843  0.247E-03  6.156
 5366.9260  606.0   2.500  0.258E-03  6.156
 5366.9930  606.0   1.834  0.183E-03  6.156
 5367.0000  606.0   2.216  0.167E-03  6.156
 5367.0030  606.0   1.664  0.153E-03  6.156
 5367.0060  606.0   1.356  0.834E+00  6.156
 5367.0680  606.0   1.603  0.118E-03  6.156
 5367.0920  606.0   1.826  0.154E-03  6.156
 5367.0980  606.0   2.695  0.197E-03  6.156
 5367.1050   23.1   3.799  0.152E-02       
 5367.1310  606.0   1.582  0.390E-03  6.156
 5367.1320  606.0   1.781  0.273E-04  6.156
 5367.1350  606.0   1.430  0.329E+00  6.156
 5367.1830  606.0   3.800  0.987E+00  6.156
 5367.2000  112.0   0.723  0.107E+00  1.270
 5367.2000  112.0   0.723  0.114E+00  1.270
 5367.2000  606.0   1.574  0.114E-03  6.156
 5367.2390  606.0   2.806  0.219E-03  6.156
 5367.2790  606.0   1.589  0.295E-03  6.156
 5367.3010  606.0   1.603  0.438E-03  6.156
 5367.3040  606.0   2.627  0.192E-03  6.156
 5367.3400   24.0   3.011  0.578E-02       
 5367.3480  606.0   1.664  0.152E-03  6.156
 5367.3610  606.0   1.603  0.118E-03  6.156
 5367.3710  606.0   1.356  0.804E+00  6.156
 5367.3780  606.0   1.649  0.947E-04  6.156
 5367.4000  606.0   2.627  0.192E-03  6.156
 5367.4360  606.0   1.574  0.444E-03  6.156
 5367.4600  606.0   1.603  0.380E-03  6.156
 5367.5120  606.0   1.781  0.263E-04  6.156
 5367.5280  606.0   1.840  0.328E+00  6.156
 5367.5390  112.0   1.448  0.355E-03  1.270
 5367.5390  112.0   1.448  0.361E-03  1.270
 5367.5440  606.0   1.603  0.772E-04  6.156
 5367.5450   26.0   5.070  0.733E-04       
 5367.5610  606.0   1.865  0.113E+01  6.156
 5367.5620  112.0   1.241  0.178E-02  1.270
 5367.5620  112.0   1.241  0.182E-02  1.270
 5367.5860   24.0   4.411  0.198E-02       
 5367.5880  606.0   1.781  0.238E-03  6.156
 5367.5880  606.0   1.649  0.300E-03  6.156
 5367.5950  606.0   1.664  0.119E+00  6.156
 5367.6040  606.0   1.603  0.503E-03  6.156
 5367.6300  606.0   1.589  0.202E-04  6.156
 5367.6350  606.0   1.649  0.947E-04  6.156
 5367.6730  606.0   2.313  0.184E-03  6.156
 5367.6780  112.0   1.515  0.434E-04  1.270
 5367.6780  112.0   1.515  0.425E-04  1.270
 5367.6830  606.0   1.574  0.735E-04  6.156
 5367.6930  606.0   1.603  0.782E-04  6.156
 5367.7050  606.0   1.649  0.264E-03  6.156
 5367.7230  606.0   1.912  0.203E+00  6.156
 5367.7660  606.0   1.654  0.158E-03  6.156
 5367.7890   24.0   3.847  0.126E-01       
 5367.7940  606.0   1.334  0.267E-03  6.156
 5367.8070  606.0   1.649  0.675E-04  6.156
 5367.8370  606.0   1.640  0.348E-04  6.156
 5367.8440  112.0   0.770  0.148E+00  1.270
 5367.8480  606.0   3.137  0.854E+00  6.156
 5367.8500  606.0   2.313  0.183E-03  6.156
 5367.8540  606.0   1.649  0.338E-03  6.156
 5367.9110  606.0   2.269  0.928E-04  6.156
 5367.9120   22.1   1.572  0.331E-04       
 5367.9160  606.0   1.649  0.680E-04  6.156
 5367.9290  606.0   1.781  0.175E-03  6.156
 5367.9300  606.0   1.835  0.791E+00  6.156
 5367.9440  606.0   1.665  0.114E+00  6.156
 5367.9530  112.0   0.770  0.828E-03  1.270
 5367.9530  606.0   3.280  0.439E-03  6.156
 5367.9560  606.0   1.574  0.384E-03  6.156
 5367.9650  606.0   3.153  0.302E+00  6.156
 5367.9660   58.1   1.206  0.537E-01       
 5367.9840  606.0   3.321  0.381E-03  6.156
 5368.0080  606.0   1.781  0.317E-03  6.156
 5368.0090  606.0   1.664  0.123E+00  6.156
 5368.0170  606.0   3.137  0.846E+00  6.156
 5368.0530  606.0   1.334  0.804E+00  6.156
 5368.0990   24.1   3.854  0.446E-05       
 5368.1400  606.0   3.280  0.189E-03  6.156
 5368.1750  606.0   2.270  0.926E-04  6.156
 5368.1850  606.0   1.835  0.183E-03  6.156
 5368.1880  606.0   3.137  0.862E+00  6.156
 5368.1930  606.0   1.574  0.747E-04  6.156
 5368.2230  606.0   1.167  0.191E-04  6.156
 5368.2250  606.0   1.827  0.517E+00  6.156
 5368.2310  606.0   1.167  0.213E-04  6.156
 5368.2480  606.0   1.601  0.804E-04  6.156
 5368.2650  606.0   3.395  0.307E-03  6.156
 5368.2770   70.1   5.621  0.219E+00       
 5368.2920  606.0   1.640  0.411E-03  6.156
 5368.3780  606.0   1.654  0.114E+00  6.156
 5368.3970  606.0   1.601  0.496E-03  6.156
 5368.4070  606.0   1.609  0.548E-04  6.156
 5368.4350  112.0   0.770  0.154E+00  1.270
 5368.4360   26.0   4.956  0.352E-02       
 5368.4840   26.0   5.020  0.752E-03       
 5368.5150  606.0   1.827  0.154E-03  6.156
 5368.5190  606.0   2.217  0.166E-03  6.156
 5368.5360   24.0   3.847  0.927E-01       
 5368.5820  606.0   3.395  0.283E-03  6.156
 5368.6340  606.0   2.167  0.117E-03  6.156
 5368.6510  112.0   1.106  0.326E+00  1.270
 5368.6510  606.0   3.077  0.624E+00  6.156
 5368.6670   25.0   5.087  0.664E-03       
 5368.6780  606.0   1.334  0.790E+00  6.156
 5368.6840   28.1  12.280  0.123E-01       
 5368.6840   74.0   3.501  0.282E+00       
 5368.6840   69.1   5.004  0.933E-02       
 5368.6980   14.0   7.836  0.247E-06       
 5368.7360   24.1  12.404  0.250E-04       
 5368.7510  606.0   1.309  0.172E-03  6.156
 5368.7510  606.0   1.609  0.538E-04  6.156
 5368.7520  606.0   1.609  0.363E-03  6.156
 5368.7620  112.0   1.062  0.134E-01  1.270
 5368.7620  112.0   1.062  0.131E-01  1.270
 5368.7960   64.0   0.985  0.966E-01       
 5368.8120  112.0   1.106  0.635E-04  1.270
 5368.8250  112.0   1.106  0.607E-04  1.270
 5368.8500   68.0   2.445  0.353E+01       
 5368.8740  606.0   1.739  0.247E-04  6.156
 5368.8780  606.0   1.866  0.112E+01  6.156
 5368.8800   69.1   4.723  0.617E-01       
 5368.8950   27.0   3.530  0.123E+00       
 5368.9140   26.1  10.448  0.748E-01       
 5368.9520   25.0   6.208  0.143E-02       
 5368.9800  606.0   3.154  0.300E+00  6.156
 5368.9860  112.0   1.106  0.334E+00  1.270
 5368.9920  606.0   1.309  0.842E+00  6.156
 5368.9970  606.0   1.309  0.172E-03  6.156
 5369.0010  606.0   1.609  0.291E-03  6.156
 5369.0470   26.1  11.653  0.501E-02       
 5369.0510   26.1  10.545  0.315E-02       
 5369.0670  606.0   2.991  0.900E-04  6.156
 5369.0790   42.0   3.501  0.114E-01       
 5369.0990  606.0   1.654  0.110E+00  6.156
 5369.0990   14.0   7.855  0.102E-08       
 5369.1110  606.0   3.013  0.838E+00  6.156
 5369.1170  606.0   1.866  0.204E-03  6.156
 5369.1170  606.0   1.309  0.831E+00  6.156
 5369.1180   69.1   4.531  0.891E-03       
 5369.1190  606.0   1.609  0.450E-03  6.156
 5369.1200  606.0   1.609  0.202E-04  6.156
 5369.1220  112.0   1.399  0.265E+00  1.270
 5369.1310   23.0   2.374  0.158E-01       
 5369.1670   58.0   0.000  0.375E-01       
 5369.1770   58.1   0.876  0.138E-01       
 5369.1900   26.1   9.905  0.175E-03       
 5369.2260   66.1   1.841  0.214E-01       
 5369.2410   24.1  12.736  0.240E-03       
 5369.2510  606.0   2.991  0.876E+00  6.156
 5369.2520   26.1  11.653  0.102E-05       
 5369.2920   25.1   6.111  0.923E-04       
 5369.3230   26.0   5.070  0.177E-03       
 5369.3270   69.1   4.301  0.282E-02       
 5369.3460  606.0   1.609  0.219E-04  6.156
 5369.3560   24.1   3.871  0.979E-03       
 5369.4150  606.0   1.739  0.353E-03  6.156
 5369.4700  606.0   1.341  0.449E-05  6.156
 5369.5350    7.0  11.840  0.151E-02       
 5369.5810  606.0   3.528  0.335E-03  6.156
 5369.5900   21.1   8.344  0.942E-03       
 5369.5900   21.1   8.344  0.589E-03       
 5369.5900   27.0   1.740  0.224E-01       
 5369.5950   27.0   4.259  0.601E-01       
 5369.6390   24.1   6.803  0.333E-02       
 5369.6460  606.0   2.073  0.110E+01  6.156
 5369.6880  606.0   1.904  0.341E+00  6.156
 5369.7050   24.1  12.415  0.321E-04       
 5369.7140   26.1  11.387  0.148E-06       
 5369.7150  606.0   1.641  0.361E-04  6.156
 5369.7240   26.0   4.985  0.818E-06       
 5369.7290  606.0   2.290  0.215E-03  6.156
 5369.7310   28.1  12.437  0.527E-02       
 5369.7370   23.0   1.849  0.191E-03       
 5369.7450  606.0   1.602  0.810E-04  6.156
 5369.8050  112.0   1.451  0.303E+00  1.270
 5369.8090  606.0   1.866  0.110E+01  6.156
 5369.8230   69.1   4.459  0.115E-01       
 5369.8300  606.0   2.072  0.112E+01  6.156
 5369.8320  606.0   2.073  0.131E-03  6.156
 5369.8350  606.0   2.073  0.111E+01  6.156
 5369.8610  606.0   1.842  0.322E+00  6.156
 5369.8640   58.1   1.320  0.302E-01       
 5369.8720   27.1  11.446  0.908E-01       
 5369.8910  606.0   3.528  0.310E-03  6.156
 5369.8980  606.0   2.139  0.768E-04  6.156
 5369.9170  606.0   3.528  0.338E-03  6.156
 5369.9300   10.1  37.545  0.132E-01       
 5369.9300   27.0   4.504  0.415E-03       
 5369.9360   23.1   2.556  0.656E-05       
 5369.9360   28.1  12.851  0.390E-03       
 5369.9730  606.0   1.905  0.335E+00  6.156
 5369.9760   28.1  14.627  0.637E-03       
 5369.9960   17.0  10.475  0.282E-03       
 5369.9960   23.0   2.278  0.942E-04       
 5370.0150  606.0   1.602  0.414E-03  6.156
 5370.0240  606.0   1.904  0.119E-03  6.156
 5370.0280  606.0   2.073  0.131E-03  6.156
 5370.0380  606.0   1.866  0.203E-03  6.156
 5370.0450  606.0   3.528  0.306E-03  6.156
 5370.0640  606.0   1.512  0.198E-03  6.156
 5370.0770  606.0   2.178  0.524E-04  6.156
 5370.0790  606.0   1.904  0.347E+00  6.156
 5370.0790   22.0   3.128  0.587E-03       
 5370.1120  606.0   2.696  0.194E-03  6.156
 5370.1360  606.0   1.641  0.315E-03  6.156
 5370.1400  606.0   3.625  0.104E+01  6.156
 5370.1440  606.0   3.801  0.978E+00  6.156
 5370.1640  606.0   1.602  0.412E-04  6.156
 5370.1640   24.1  10.760  0.223E+01       
 5370.1730  606.0   3.078  0.619E+00  6.156
 5370.1960  606.0   3.708  0.107E+01  6.156
 5370.2170  606.0   1.842  0.126E-03  6.156
 5370.2800  606.0   1.369  0.251E-03  6.156
 5370.2840   26.1  10.448  0.272E+00       
 5370.2900  606.0   1.905  0.119E-03  6.156
 5370.2960   20.1   9.016  0.322E-01       
 5370.3000  606.0   1.369  0.564E+00  6.156
 5370.3090   26.1  10.503  0.168E+00       
 5370.3200  112.0   1.452  0.295E+00  1.270
 5370.3420   27.0   3.732  0.417E-01       
 5370.3840  606.0   2.255  0.130E-03  6.156
 5370.3890  606.0   1.913  0.198E+00  6.156
 5370.4190  112.0   1.400  0.706E-03  1.270
 5370.4350   26.1  10.455  0.169E+00       
 5370.5740  112.0   1.452  0.678E-03  1.270
 5370.5990  606.0   2.255  0.130E-03  6.156
 5370.6550  606.0   1.512  0.195E+00  6.156
 5370.7000  606.0   2.297  0.642E-04  6.156
 5370.7160  606.0   3.633  0.932E+00  6.156
 5370.7360   64.0   0.812  0.325E+00       
 5370.7820  606.0   3.025  0.784E+00  6.156
 5370.7960  606.0   1.913  0.994E-04  6.156
 5370.8350  112.0   1.860  0.762E-04  1.270
 5370.8710  606.0   1.525  0.192E-03  6.156
 5370.8790  606.0   2.290  0.214E-03  6.156
 5370.8990  606.0   3.396  0.280E-03  6.156
 5370.9550  606.0   1.740  0.260E-04  6.156
 5370.9860   26.0   4.283  0.428E-03       
 5371.0150  606.0   1.602  0.345E-03  6.156
 5371.0280  606.0   2.297  0.640E-04  6.156
 5371.0460   58.1   1.140  0.309E-02       
 5371.0520  112.0   1.400  0.258E+00  1.270
 5371.0830  606.0   1.041  0.253E-04  6.156
 5371.1530  606.0   1.969  0.212E+00  6.156
 5371.1570  606.0   1.429  0.223E-03  6.156
 5371.1730  606.0   1.041  0.264E-04  6.156
 5371.2050  606.0   1.525  0.192E-03  6.156
 5371.2090  112.0   1.808  0.288E-02  1.270
 5371.2460  606.0   1.642  0.238E-03  6.156
 5371.2750   26.1  10.545  0.201E+00       
 5371.2850  606.0   1.602  0.428E-04  6.156
 5371.3200   22.0   3.727  0.145E-01       
 5371.3250   28.0   4.419  0.490E+00       
 5371.3910  606.0   1.525  0.195E+00  6.156
 5371.4000  606.0   1.921  0.134E+01  6.156
 5371.4210  112.0   1.499  0.198E-04  1.270
 5371.4210  112.0   1.499  0.194E-04  1.270
 5371.4370   26.0   4.435  0.793E-01       
 5371.4460  606.0   1.389  0.246E-03  6.156
 5371.4490  606.0   1.740  0.258E-03  6.156
 5371.4640  606.0   1.842  0.315E+00  6.156
 5371.4680   25.0   6.209  0.759E-01       
 5371.4830  606.0   1.389  0.564E+00  6.156
 5371.4940  606.0   1.969  0.207E+00  6.156
 5371.5060   24.0   3.845  0.847E-01       
 5371.5310  606.0   3.323  0.377E-03  6.156
 5371.5350  606.0   1.969  0.936E-04  6.156
 5371.5570  606.0   1.513  0.199E-03  6.156
 5371.5580  606.0   1.329  0.375E-05  6.156
 5371.5650  606.0   1.969  0.216E+00  6.156
 5371.5730  606.0   1.389  0.247E-03  6.156
 5371.5740  606.0   1.370  0.251E-03  6.156
 5371.6000   26.0   4.313  0.194E+00       
 5371.6290  606.0   1.389  0.576E+00  6.156
 5371.6380  112.0   0.999  0.385E+00  1.270
 5371.6400  606.0   3.014  0.831E+00  6.156
 5371.6670  606.0   1.642  0.854E-05  6.156
 5371.6940  606.0   1.526  0.189E+00  6.156
 5371.7580  112.0   0.999  0.124E-03  1.270
 5371.7770  606.0   1.525  0.202E+00  6.156
 5371.7770  606.0   1.300  0.971E+00  6.156
 5371.7880  606.0   1.300  0.253E-03  6.156
 5371.7990  606.0   1.842  0.126E-03  6.156
 5371.8070  112.0   1.397  0.169E-03  1.270
 5371.8070  112.0   1.397  0.175E-03  1.270
 5371.8420  606.0   1.429  0.346E+00  6.156
 5371.8470  606.0   1.335  0.819E+00  6.156
 5371.8510  606.0   1.969  0.932E-04  6.156
 5371.8520  606.0   1.370  0.551E+00  6.156
 5371.8660  606.0   3.323  0.345E-03  6.156
 5371.8900  606.0   1.300  0.253E-03  6.156
 5371.8930  606.0   1.335  0.267E-03  6.156
 5371.9270   60.1   1.412  0.100E+01       
 5371.9340   20.0   5.390  0.687E-03       
 5371.9420  112.0   0.999  0.129E-03  1.270
 5371.9490  606.0   1.658  0.368E-04  6.156
 5371.9490  606.0   1.300  0.987E+00  6.156
 5371.9790  606.0   2.886  0.255E-03  6.156
 5372.0070   26.0   3.640  0.757E-04       
 5372.0190   26.0   5.033  0.441E-02       
 5372.0620  606.0   2.140  0.768E-04  6.156
 5372.0630  112.0   0.999  0.398E+00  1.270
 5372.0920  606.0   1.513  0.189E+00  6.156
 5372.1330  606.0   2.773  0.169E-03  6.156
 5372.1460  606.0   1.389  0.551E+00  6.156
 5372.1530  606.0   1.914  0.194E+00  6.156
 5372.2030   64.1   1.425  0.551E-01       
 5372.2130  606.0   1.553  0.491E-04  6.156
 5372.3120  606.0   1.658  0.357E-04  6.156
 5372.3160  606.0   2.886  0.258E-03  6.156
 5372.3320  606.0   1.300  0.956E+00  6.156
 5372.3610  606.0   1.658  0.307E-03  6.156
 5372.3680  606.0   1.922  0.132E+01  6.156
 5372.3740   59.0   0.603  0.356E+00       
 5372.3850  112.0   0.819  0.512E-02  1.270
 5372.3850  112.0   0.819  0.530E-02  1.270
 5372.3910  606.0   1.150  0.174E-04  6.156
 5372.3920  606.0   1.864  0.815E+00  6.156
 5372.4130  112.0   1.427  0.205E-02  1.270
 5372.4130  112.0   1.427  0.200E-02  1.270
 5372.4220  112.0   0.487  0.458E-03  1.270
 5372.4320   23.0   0.275  0.105E-04       
 5372.4660   40.1   2.409  0.155E+00       
 5372.4670  606.0   2.773  0.171E-03  6.156
 5372.4750  606.0   1.635  0.169E-03  6.156
 5372.4950  606.0   1.282  0.842E+00  6.156
 5372.5080  606.0   1.150  0.197E-04  6.156
 5372.5330  606.0   1.914  0.992E-04  6.156
 5372.5550  606.0   2.179  0.527E-04  6.156
 5372.5820  112.0   0.566  0.117E-01  1.270
 5372.5820  112.0   0.566  0.130E-01  1.270
 5372.5830  606.0   1.922  0.197E-03  6.156
 5372.5840  606.0   1.741  0.185E-03  6.156
 5372.5930  606.0   1.864  0.804E+00  6.156
 5372.6060  606.0   1.553  0.486E-03  6.156
 5372.6340  606.0   1.370  0.540E+00  6.156
 5372.6540  606.0   1.658  0.234E-03  6.156
 5372.6570  606.0   1.864  0.181E-03  6.156
 5372.6680  606.0   2.992  0.868E+00  6.156
 5372.6990  606.0   3.803  0.971E+00  6.156
 5372.7340   28.0   4.165  0.519E-02       
 5372.7400  606.0   1.864  0.827E+00  6.156
 5372.7560  606.0   1.658  0.398E-03  6.156
 5372.7780   27.0   4.149  0.319E-01       
 5372.7940  606.0   1.514  0.183E+00  6.156
 5372.8050  606.0   1.658  0.802E-05  6.156
 5372.8070   20.1   9.018  0.460E-01       
 5372.8070   20.1   9.018  0.230E-02       
 5372.8460  606.0   1.864  0.180E-03  6.156
 5372.8550  606.0   1.755  0.264E-04  6.156
 5372.8640  606.0   3.201  0.305E+00  6.156
 5372.9620  606.0   2.701  0.106E-03  6.156
 5372.9670  606.0   1.898  0.113E+01  6.156
 5372.9700  606.0   1.645  0.164E-03  6.156
 5372.9780  606.0   1.430  0.337E+00  6.156
 5372.9940  606.0   3.201  0.302E+00  6.156
 5373.0160  606.0   1.922  0.131E+01  6.156
 5373.0410  606.0   1.782  0.516E+00  6.156
 5373.0650  606.0   1.658  0.958E-05  6.156
 5373.1010  606.0   1.446  0.218E-03  6.156
 5373.1380  606.0   1.898  0.112E+01  6.156
 5373.1420  112.0   0.544  0.803E-02  1.270
 5373.1420  112.0   0.544  0.927E-02  1.270
 5373.1510   22.0   3.334  0.262E-02       
 5373.1780  606.0   3.201  0.308E+00  6.156
 5373.1940  606.0   1.446  0.346E+00  6.156
 5373.2000  606.0   1.086  0.278E-04  6.156
 5373.2030  606.0   1.898  0.201E-03  6.156
 5373.2060  606.0   1.086  0.259E-04  6.156
 5373.2190   24.0   3.449  0.501E-04       
 5373.2200  606.0   1.635  0.110E+00  6.156
 5373.2240  606.0   1.922  0.197E-03  6.156
 5373.2340  606.0   1.755  0.251E-04  6.156
 5373.2950  606.0   1.898  0.115E+01  6.156
 5373.3050  606.0   1.645  0.163E-03  6.156
 5373.3130  606.0   1.853  0.534E+00  6.156
 5373.3220   22.0   3.108  0.670E-03       
 5373.3360  606.0   1.755  0.251E-03  6.156
 5373.3410  606.0   1.231  0.105E-04  6.156
 5373.3650  606.0   1.898  0.201E-03  6.156
 5373.4370   24.0   2.967  0.243E-04       
 5373.4480  606.0   3.282  0.433E-03  6.156
 5373.5000  606.0   1.231  0.834E-05  6.156
 5373.5280  606.0   3.710  0.106E+01  6.156
 5373.5420   22.0   3.351  0.687E-02       
 5373.5460   20.0   4.624  0.292E-03       
 5373.5480  112.0   1.237  0.925E-02  1.270
 5373.5480  112.0   1.237  0.899E-02  1.270
 5373.5520  606.0   1.853  0.525E+00  6.156
 5373.5580   24.0   3.013  0.337E-03       
 5373.5630   58.1   1.088  0.537E-03       
 5373.5660  606.0   1.275  0.971E+00  6.156
 5373.5690  606.0   1.554  0.100E-03  6.156
 5373.5830  606.0   1.627  0.836E-04  6.156
 5373.6050  606.0   1.645  0.110E+00  6.156
 5373.6150  606.0   1.853  0.152E-03  6.156
 5373.6230  606.0   1.275  0.257E-03  6.156
 5373.6240  606.0   1.619  0.921E-04  6.156
 5373.6300  606.0   3.282  0.173E-03  6.156
 5373.6440  606.0   1.619  0.919E-04  6.156
 5373.6500  606.0   1.446  0.355E+00  6.156
 5373.6740  606.0   1.619  0.267E-03  6.156
 5373.6760  606.0   1.755  0.181E-03  6.156
 5373.6830  606.0   1.853  0.543E+00  6.156
 5373.6980   26.0   4.473  0.210E+00       
 5373.7020   24.0   3.850  0.723E-01       
 5373.7200  606.0   1.554  0.549E-03  6.156
 5373.7330  606.0   3.015  0.823E+00  6.156
 5373.7340  606.0   2.588  0.187E-03  6.156
 5373.7610  606.0   1.755  0.340E-03  6.156
 5373.8140  112.0   1.039  0.470E+00  1.270
 5373.8170  606.0   3.282  0.394E-03  6.156
 5373.8290  112.0   0.731  0.182E+00  1.270
 5373.8380  606.0   1.853  0.152E-03  6.156
 5373.8400  606.0   1.554  0.503E-04  6.156
 5373.8450  606.0   1.619  0.344E-03  6.156
 5373.8550  606.0   1.627  0.439E-04  6.156
 5373.8570  606.0   1.619  0.303E-03  6.156
 5373.8610   72.0   0.292  0.891E-02       
 5373.8880  606.0   1.619  0.654E-04  6.156
 5373.8940  606.0   1.627  0.486E-03  6.156
 5373.9340  606.0   2.588  0.188E-03  6.156
 5373.9390  112.0   1.039  0.115E-03  1.270
 5373.9450   27.0   4.149  0.117E+00       
 5373.9540  606.0   1.646  0.106E+00  6.156
 5373.9660  112.0   0.731  0.719E-03  1.270
 5373.9980  112.0   1.039  0.120E-03  1.270
 5374.0090  606.0   2.387  0.238E-03  6.156
 5374.0200  606.0   1.645  0.114E+00  6.156
 5374.0630  606.0   1.636  0.170E-03  6.156
 5374.0790  606.0   1.619  0.648E-04  6.156
 5374.0820  606.0   1.627  0.340E-03  6.156
 5374.0820   24.0   4.455  0.130E-01       
 5374.0830   22.0   3.708  0.321E-02       
 5374.0980  606.0   1.216  0.723E-05  6.156
 5374.1110  606.0   1.879  0.194E+00  6.156
 5374.1230  112.0   1.039  0.484E+00  1.270
 5374.2070  606.0   1.554  0.387E-03  6.156
 5374.2410   58.1   1.784  0.537E-01       
 5374.2530   22.0   3.718  0.971E-02       
 5374.2700  112.0   0.731  0.188E+00  1.270
 5374.3220  606.0   1.956  0.134E+01  6.156
 5374.3410    6.0   8.848  0.490E-02       
 5374.3780  606.0   1.784  0.791E+00  6.156
 5374.3870   25.0   5.384  0.845E+00       
 5374.4460  606.0   1.275  0.258E-03  6.156
 5374.4720  606.0   1.956  0.132E+01  6.156
 5374.5350  606.0   1.956  0.195E-03  6.156
 5374.6000  606.0   1.554  0.151E-04  6.156
 5374.6210   26.1   8.145  0.158E-02       
 5374.6320  606.0   1.956  0.135E+01  6.156
 5374.6380  606.0   1.275  0.956E+00  6.156
 5374.6580   24.0   4.532  0.415E-02       
 5374.6770  606.0   1.956  0.194E-03  6.156
 5374.6990  606.0   2.702  0.105E-03  6.156
 5374.7110  606.0   1.611  0.333E-04  6.156
 5374.7120  606.0   1.803  0.315E+00  6.156
 5374.7220  606.0   1.636  0.106E+00  6.156
 5374.7710  606.0   2.962  0.907E+00  6.156
 5374.7710   26.0   3.573  0.406E-03       
 5374.8010  606.0   2.387  0.236E-03  6.156
 5374.8100   22.0   3.323  0.782E-02       
 5374.8760  606.0   1.715  0.241E-04  6.156
 5374.8800   26.0   4.988  0.824E-03       
 5374.8810  606.0   3.324  0.342E-03  6.156
 5374.9050  112.0   1.778  0.127E-02  1.270
 5374.9440  606.0   3.261  0.413E-03  6.156
 5374.9600  606.0   3.627  0.103E+01  6.156
 5374.9810  606.0   1.555  0.467E-03  6.156
 5375.0110  606.0   1.783  0.507E+00  6.156
 5375.0340  606.0   1.282  0.174E-03  6.156
 5375.0640  606.0   1.283  0.174E-03  6.156
 5375.1170  606.0   1.276  0.941E+00  6.156
 5375.1230  606.0   3.261  0.192E-03  6.156
 5375.1310  606.0   1.283  0.817E+00  6.156
 5375.1320  606.0   1.555  0.573E-04  6.156
 5375.1460  606.0   1.216  0.932E-05  6.156
 5375.1480  606.0   1.555  0.101E-03  6.156
 5375.1590   15.0   7.381  0.100E-01       
 5375.1690   22.0   3.285  0.305E-02       
 5375.1910  606.0   1.611  0.438E-03  6.156
 5375.1950   58.1   1.244  0.933E-03       
 5375.2100  606.0   1.554  0.305E-03  6.156
 5375.2620   26.0   5.100  0.255E-04       
 5375.3060   25.0   6.211  0.130E+01       
 5375.3080  606.0   1.283  0.831E+00  6.156
 5375.3280  606.0   1.783  0.159E-03  6.156
 5375.3310  112.0   0.897  0.564E-02  1.270
 5375.3310  112.0   0.897  0.579E-02  1.270
 5375.3370  606.0   1.636  0.101E+00  6.156
 5375.3530   90.1   0.189  0.133E-02       
 5375.3550   21.0   1.969  0.883E+00       
 5375.4310   28.0   4.419  0.321E-03       
 5375.4530  606.0   1.715  0.382E-03  6.156
 5375.5170   24.1   6.805  0.946E-03       
 5375.5440  606.0   3.908  0.725E+00  6.156
 5375.5540  606.0   2.219  0.862E-04  6.156
 5375.5770  606.0   1.554  0.170E-04  6.156
 5375.6420  112.0   0.624  0.119E-02  1.270
 5375.6860  606.0   2.113  0.109E-03  6.156
 5375.7320   26.0   3.301  0.130E-04       
 5375.7510   23.1   3.796  0.841E-03       
 5375.7690   90.1   1.898  0.390E-01       
 5375.8010  606.0   2.038  0.110E+01  6.156
 5375.8190  606.0   2.219  0.858E-04  6.156
 5375.8270   26.1  10.545  0.199E+00       
 5375.8470   26.1  10.452  0.471E+00       
 5375.8770   26.1   8.175  0.376E-03       
 5375.9030  112.0   1.604  0.135E-04  1.270
 5375.9110  606.0   2.038  0.108E+01  6.156
 5375.9120  606.0   3.462  0.475E-03  6.156
 5375.9610  112.0   0.709  0.126E+00  1.270
 5375.9630  606.0   1.574  0.517E-04  6.156
 5375.9870  606.0   1.555  0.589E-04  6.156
 5375.9960  606.0   2.038  0.133E-03  6.156
 5376.0170  606.0   1.785  0.779E+00  6.156
 5376.0460   23.0   1.931  0.149E-02       
 5376.0750  606.0   2.038  0.111E+01  6.156
 5376.0900  112.0   0.746  0.141E+00  1.270
 5376.0990  606.0   2.038  0.133E-03  6.156
 5376.1230  112.0   0.709  0.360E-03  1.270
 5376.1540  606.0   1.555  0.396E-03  6.156
 5376.1610  112.0   1.604  0.656E-02  1.270
 5376.1940  112.0   0.746  0.853E-03  1.270
 5376.1970  112.0   1.519  0.195E+00  1.270
 5376.2080   26.0   2.728  0.787E-05       
 5376.2420  112.0   1.519  0.200E+00  1.270
 5376.2500  606.0   3.462  0.481E-03  6.156
 5376.2530  606.0   3.462  0.438E-03  6.156
 5376.2940  606.0   1.785  0.189E-03  6.156
 5376.3070  606.0   1.574  0.506E-04  6.156
 5376.3230  606.0   1.574  0.378E-03  6.156
 5376.3610   26.0   3.642  0.341E-04       
 5376.3910  606.0   1.784  0.498E+00  6.156
 5376.4110  112.0   0.746  0.147E+00  1.270
 5376.4130  606.0   1.315  0.272E-03  6.156
 5376.4290  606.0   1.315  0.790E+00  6.156
 5376.4440  112.0   1.519  0.369E-03  1.270
 5376.4520   26.1   0.387  0.126E-07       
 5376.4620  606.0   1.865  0.328E+00  6.156
 5376.4770   25.0   2.920  0.811E-04       
 5376.4910  112.0   0.547  0.957E-03  1.270
 5376.4950  112.0   0.709  0.131E+00  1.270
 5376.4980   24.0   4.533  0.757E-02       
 5376.5010  606.0   3.462  0.433E-03  6.156
 5376.5120  606.0   1.559  0.754E-04  6.156
 5376.5130  606.0   1.612  0.346E-04  6.156
 5376.5300  606.0   1.315  0.272E-03  6.156
 5376.5740  606.0   1.574  0.300E-03  6.156
 5376.5990   22.0   0.000  0.533E-04       
 5376.6010  606.0   1.559  0.517E-03  6.156
 5376.6180  606.0   1.315  0.804E+00  6.156
 5376.6760  606.0   1.881  0.189E+00  6.156
 5376.6920  606.0   1.784  0.159E-03  6.156
 5376.6920  606.0   1.574  0.474E-03  6.156
 5376.7080  606.0   1.574  0.167E-04  6.156
 5376.7260   26.0   4.988  0.455E-03       
 5376.7480  606.0   1.865  0.322E+00  6.156
 5376.8040   76.0   1.747  0.224E-01       
 5376.8120  606.0   1.865  0.124E-03  6.156
 5376.8260   26.0   4.294  0.490E-02       
 5376.8530   26.0   3.301  0.155E-06       
 5376.8550  606.0   1.865  0.335E+00  6.156
 5376.8570  606.0   1.716  0.255E-04  6.156
 5376.8760   29.0   5.688  0.564E-02       
 5376.8900   26.0   4.446  0.109E-02       
 5376.9280  606.0   2.158  0.156E-03  6.156
 5376.9340  606.0   1.574  0.185E-04  6.156
 5376.9380   22.0   1.873  0.197E-03       
 5376.9530   26.0   2.759  0.927E-06       
 5376.9560  606.0   3.944  0.994E+00  6.156
 5376.9560  606.0   1.612  0.331E-03  6.156
 5376.9690  606.0   1.805  0.309E+00  6.156
 5376.9700   60.1   0.859  0.282E-01       
 5377.0290  606.0   1.934  0.202E+00  6.156
 5377.0360  606.0   1.315  0.775E+00  6.156
 5377.0480   26.0   3.547  0.351E-03       
 5377.0500  606.0   1.491  0.211E-03  6.156
 5377.0520   57.1   2.304  0.483E+00       
 5377.0770  606.0   1.865  0.123E-03  6.156
 5377.1040  606.0   1.881  0.104E-03  6.156
 5377.1790  606.0   1.785  0.768E+00  6.156
 5377.1980  606.0   2.136  0.484E-04  6.156
 5377.3240  606.0   2.252  0.172E-03  6.156
 5377.3400  606.0   1.805  0.131E-03  6.156
 5377.3690  606.0   1.934  0.198E+00  6.156
 5377.3710  606.0   1.319  0.309E-05  6.156
 5377.3810  606.0   1.716  0.274E-03  6.156
 5377.4280  606.0   1.934  0.974E-04  6.156
 5377.4430  606.0   1.785  0.188E-03  6.156
 5377.4450  606.0   1.934  0.207E+00  6.156
 5377.4630  606.0   2.328  0.222E-03  6.156
 5377.4730  606.0   2.251  0.592E-04  6.156
 5377.4820  606.0   1.503  0.205E-03  6.156
 5377.4950  606.0   2.114  0.109E-03  6.156
 5377.5040  606.0   2.253  0.171E-03  6.156
 5377.5550  606.0   1.520  0.107E-03  6.156
 5377.5670  112.0   1.380  0.304E-03  1.270
 5377.5670  112.0   1.380  0.312E-03  1.270
 5377.5780  606.0   1.581  0.606E-04  6.156
 5377.6080  606.0   1.294  0.278E-03  6.156
 5377.6150  606.0   2.328  0.221E-03  6.156
 5377.6260  606.0   1.582  0.539E-03  6.156
 5377.6370   25.0   3.844  0.130E+01       
 5377.6460  606.0   1.581  0.460E-03  6.156
 5377.6850  606.0   1.491  0.183E+00  6.156
 5377.6930  606.0   3.107  0.902E+00  6.156
 5377.6940  606.0   1.582  0.103E-03  6.156
 5377.7090   27.0   4.175  0.824E-02       
 5377.7400  606.0   1.067  0.241E-04  6.156
 5377.7420  606.0   1.934  0.971E-04  6.156
 5377.7540  606.0   3.476  0.506E-03  6.156
 5377.7640  606.0   2.092  0.710E-04  6.156
 5377.7690   60.0   0.000  0.171E+00       
 5377.7720   58.1   1.930  0.155E-02       
 5377.8000  606.0   2.251  0.592E-04  6.156
 5377.8090  606.0   1.503  0.204E-03  6.156
 5377.8280   44.0   3.533  0.178E+01       
 5377.8320  606.0   1.294  0.775E+00  6.156
 5377.8480  606.0   2.963  0.854E-04  6.156
 5377.8480  606.0   1.067  0.261E-04  6.156
 5377.8720  606.0   1.257  0.831E+00  6.156
 5377.9050  606.0   1.810  0.110E+01  6.156
 5377.9520  112.0   1.100  0.243E-01  1.270
 5377.9520  112.0   1.100  0.235E-01  1.270
 5377.9570  606.0   3.107  0.894E+00  6.156
 5377.9840  606.0   1.613  0.246E-03  6.156
 5378.0260  606.0   2.963  0.898E+00  6.156
 5378.0350  606.0   1.503  0.183E+00  6.156
 5378.0440  606.0   3.107  0.913E+00  6.156
 5378.0470   24.1   3.858  0.428E-04       
 5378.0540  606.0   3.477  0.513E-03  6.156
 5378.0690   24.0   3.845  0.401E-03       
 5378.0850  606.0   1.549  0.111E-03  6.156
 5378.0910  606.0   1.582  0.621E-04  6.156
 5378.1080  606.0   3.476  0.467E-03  6.156
 5378.1590  606.0   1.560  0.763E-04  6.156
 5378.2050  112.0   1.628  0.168E-04  1.270
 5378.2050  606.0   3.284  0.158E-03  6.156
 5378.2350   26.0   5.033  0.223E-03       
 5378.2470   27.0   4.025  0.376E+00       
 5378.2490  606.0   1.560  0.429E-03  6.156
 5378.2590   60.0   1.043  0.794E+00       
 5378.2650  606.0   1.730  0.257E-04  6.156
 5378.2890  606.0   1.629  0.353E-04  6.156
 5378.3200  606.0   1.133  0.159E-04  6.156
 5378.3230   58.1   1.770  0.141E+00       
 5378.3250  606.0   1.549  0.450E-03  6.156
 5378.3320  606.0   1.133  0.181E-04  6.156
 5378.3380  606.0   1.881  0.185E+00  6.156
 5378.3390  606.0   1.504  0.176E+00  6.156
 5378.3390  606.0   1.560  0.359E-04  6.156
 5378.3450   15.0   7.213  0.245E-01       
 5378.3610   22.0   3.407  0.893E-03       
 5378.3780  606.0   1.549  0.111E-03  6.156
 5378.3870  606.0   3.284  0.389E-03  6.156
 5378.3930  606.0   1.520  0.107E-03  6.156
 5378.4060  606.0   2.158  0.155E-03  6.156
 5378.4110  606.0   1.717  0.191E-03  6.156
 5378.4220  606.0   1.503  0.189E+00  6.156
 5378.4530  606.0   2.660  0.154E-03  6.156
 5378.4590  606.0   3.477  0.461E-03  6.156
 5378.4690  606.0   1.492  0.212E-03  6.156
 5378.4730  606.0   1.294  0.759E+00  6.156
 5378.4860  606.0   1.549  0.389E-03  6.156
 5378.4930  606.0   1.805  0.303E+00  6.156
 5378.4930   25.0   5.112  0.166E-03       
 5378.5140  606.0   1.618  0.182E-03  6.156
 5378.5430   24.0   3.849  0.632E-03       
 5378.6090  606.0   2.427  0.245E-03  6.156
 5378.6250  606.0   1.628  0.176E-03  6.156
 5378.6360  606.0   1.520  0.456E-03  6.156
 5378.6380  112.0   1.360  0.258E+00  1.270
 5378.6430  606.0   1.730  0.243E-04  6.156
 5378.6510  606.0   1.629  0.340E-04  6.156
 5378.6590  606.0   1.019  0.250E-04  6.156
 5378.6660  606.0   1.019  0.238E-04  6.156
 5378.6770   69.1   4.041  0.288E+00       
 5378.6830  112.0   1.628  0.970E-02  1.270
 5378.7160   24.1  12.230  0.175E-03       
 5378.7180  606.0   1.335  0.262E-03  6.156
 5378.7220  606.0   1.629  0.323E-03  6.156
 5378.7260  606.0   1.549  0.712E-04  6.156
 5378.7360  606.0   1.881  0.103E-03  6.156
 5378.7430  606.0   2.427  0.243E-03  6.156
 5378.7510   26.1  11.783  0.223E-05       
 5378.7580  606.0   1.335  0.539E+00  6.156
 5378.7750  606.0   1.730  0.266E-03  6.156
 5378.8360  112.0   1.850  0.227E-04  1.270
 5378.8360   90.0   1.796  0.114E+00       
 5378.8410  606.0   1.805  0.130E-03  6.156
 5378.8920  606.0   2.200  0.121E-03  6.156
 5378.9210    6.0   8.851  0.229E-04       
 5378.9370   18.1  23.120  0.105E-01       
 5378.9480  606.0   1.628  0.175E-03  6.156
 5379.0140  606.0   1.629  0.242E-03  6.156
 5379.0310   26.1  10.452  0.172E-02       
 5379.0310   58.1   4.477  0.155E-01       
 5379.0320  606.0   3.125  0.630E+00  6.156
 5379.0400  606.0   1.492  0.176E+00  6.156
 5379.0720   45.0   3.920  0.490E+01       
 5379.1090  606.0   2.200  0.121E-03  6.156
 5379.1130  606.0   1.730  0.188E-03  6.156
 5379.1190  606.0   3.629  0.102E+01  6.156
 5379.1200  606.0   1.629  0.424E-03  6.156
 5379.1300   38.1   6.950  0.589E+00       
 5379.1370  606.0   1.521  0.393E-03  6.156
 5379.1470   22.1   2.590  0.281E-03       
 5379.1660   18.1  23.683  0.115E-03       
 5379.1790  606.0   3.125  0.624E+00  6.156
 5379.1960  606.0   1.811  0.109E+01  6.156
 5379.2030  606.0   1.730  0.367E-03  6.156
 5379.2430   26.1  11.387  0.438E-05       
 5379.2440   26.1  10.448  0.103E+00       
 5379.2450   21.0   5.146  0.208E-03       
 5379.3050  606.0   1.402  0.329E+00  6.156
 5379.3100  606.0   1.628  0.101E+00  6.156
 5379.3210   10.1  37.548  0.234E-02       
 5379.3230   10.1  37.548  0.324E-01       
 5379.3270  606.0   1.618  0.101E+00  6.156
 5379.3360   28.0   5.363  0.658E-01       
 5379.3440  606.0   1.402  0.236E-03  6.156
 5379.3542    8.1  29.062  0.839E-02       
 5379.3590   42.0   2.758  0.337E-02       
 5379.3610  606.0   3.125  0.636E+00  6.156
 5379.3800  606.0   1.521  0.678E-04  6.156
 5379.3820  606.0   3.263  0.408E-03  6.156
 5379.3960  606.0   1.560  0.354E-03  6.156
 5379.4410  606.0   1.811  0.209E-03  6.156
 5379.4470  606.0   1.629  0.754E-05  6.156
 5379.4540   27.0   4.147  0.106E-02       
 5379.4600   21.1   8.334  0.425E-02       
 5379.4690  606.0   1.589  0.894E-04  6.156
 5379.4860  606.0   1.560  0.378E-04  6.156
 5379.4880   10.1  37.548  0.195E-02       
 5379.4910   10.1  37.548  0.977E-01       
 5379.4920   28.1  12.437  0.262E-02       
 5379.5090   25.1  10.281  0.625E-04       
 5379.5360   26.1  10.730  0.134E-02       
 5379.5570  606.0   3.263  0.176E-03  6.156
 5379.5640   28.1  12.437  0.366E-01       
 5379.5740   26.0   3.694  0.350E-01       
 5379.5760  606.0   2.137  0.487E-04  6.156
 5379.5770  606.0   3.843  0.108E+01  6.156
 5379.5920  606.0   1.354  0.256E-03  6.156
 5379.6090  606.0   3.556  0.932E+00  6.156
 5379.6100   23.1   5.468  0.170E-03       
 5379.6110  112.0   1.360  0.703E-03  1.270
 5379.6120   27.1  11.451  0.292E-02       
 5379.6250   26.1  10.596  0.105E-04       
 5379.6390   24.0   3.878  0.249E-03       
 5379.6470  606.0   1.354  0.539E+00  6.156
 5379.6590  606.0   1.628  0.969E-01  6.156
 5379.6590  606.0   1.492  0.170E+00  6.156
 5379.6860  606.0   1.589  0.308E-03  6.156
 5379.6870  606.0   1.354  0.257E-03  6.156
 5379.6940   25.1  11.099  0.158E-03       
 5379.7030   22.0   3.148  0.333E-02       
 5379.7080  606.0   3.842  0.983E+00  6.156
 5379.7260  606.0   1.628  0.106E+00  6.156
 5379.7270  606.0   1.589  0.894E-04  6.156
 5379.7350   27.0   4.232  0.150E-02       
 5379.7360  606.0   3.263  0.371E-03  6.156
 5379.7740  606.0   1.354  0.551E+00  6.156
 5379.7810   21.0   3.101  0.773E-02       
 5379.7810   25.1   7.757  0.457E-03       
 5379.7900   24.1   7.331  0.830E-02       
 5379.8010   26.1  10.723  0.973E-05       
 5379.8040  606.0   1.589  0.270E-03  6.156
 5379.8160   24.1   7.380  0.284E-02       
 5379.8190  606.0   3.843  0.107E+01  6.156
 5379.8510  606.0   2.093  0.712E-04  6.156
 5379.9080  606.0   3.843  0.108E+01  6.156
 5379.9080   28.1  14.867  0.434E-03       
 5379.9110  606.0   1.589  0.621E-04  6.156
 5379.9140   58.0   0.493  0.214E+00       
 5379.9200   25.1  10.281  0.746E-03       
 5379.9250   58.1   2.473  0.112E+00       
 5379.9260  112.0   1.062  0.318E+00  1.270
 5379.9290  606.0   1.520  0.466E-04  6.156
 5379.9390  606.0   2.723  0.212E-03  6.156
 5379.9460   24.1  12.403  0.178E-03       
 5379.9520  606.0   1.589  0.349E-03  6.156
 5379.9670  606.0   1.336  0.263E-03  6.156
 5379.9720  606.0   3.842  0.992E+00  6.156
 5379.9840   28.1  12.440  0.587E-01       
 5379.9870  112.0   1.077  0.612E-01  1.270
 5379.9870  112.0   1.077  0.631E-01  1.270
 5380.0060  606.0   1.619  0.183E-03  6.156
 5380.0090    9.0  14.614  0.479E-04       
 5380.0210  606.0   1.589  0.627E-04  6.156
 5380.0490  606.0   3.452  0.412E-03  6.156
 5380.0740  606.0   3.843  0.974E+00  6.156
 5380.0970  606.0   1.811  0.107E+01  6.156
 5380.1030  606.0   3.082  0.926E+00  6.156
 5380.1060  112.0   1.062  0.625E-04  1.270
 5380.1080  112.0   1.062  0.596E-04  1.270
 5380.1230  606.0   2.549  0.183E-03  6.156
 5380.1450  606.0   1.848  0.185E+00  6.156
 5380.1670  112.0   1.360  0.251E+00  1.270
 5380.1770  606.0   1.417  0.229E-03  6.156
 5380.1970  112.0   1.606  0.644E-02  1.270
 5380.2200  606.0   2.549  0.182E-03  6.156
 5380.2210  112.0   1.629  0.953E-02  1.270
 5380.2240    6.0   8.851  0.350E-01       
 5380.2650    6.0   8.851  0.151E-02       
 5380.2670  606.0   1.336  0.528E+00  6.156
 5380.2680   58.1   0.536  0.282E-02       
 5380.2780  606.0   1.355  0.528E+00  6.156
 5380.2870  112.0   1.062  0.326E+00  1.270
 5380.2950  606.0   1.417  0.329E+00  6.156
 5380.3110  606.0   3.082  0.917E+00  6.156
 5380.3180  112.0   0.967  0.371E+00  1.270
 5380.3330  606.0   1.811  0.209E-03  6.156
 5380.3370    6.0   7.685  0.210E-01       
 5380.3410  606.0   1.520  0.513E-03  6.156
 5380.3770  606.0   3.452  0.381E-03  6.156
 5380.3930  606.0   3.452  0.417E-03  6.156
 5380.4470  112.0   0.967  0.124E-03  1.270
 5380.4530  606.0   3.082  0.934E+00  6.156
 5380.5230  606.0   1.693  0.238E-04  6.156
 5380.5490  606.0   1.417  0.230E-03  6.156
 5380.5490  606.0   2.674  0.204E-03  6.156
 5380.5680  606.0   3.453  0.376E-03  6.156
 5380.6120  606.0   1.402  0.236E-03  6.156
 5380.6280  112.0   0.967  0.129E-03  1.270
 5380.6280  606.0   2.225  0.202E-03  6.156
 5380.6290   39.0   1.900  0.575E+00       
 5380.6960  606.0   1.417  0.338E+00  6.156
 5380.7190  606.0   1.619  0.967E-01  6.156
 5380.7380  606.0   2.964  0.890E+00  6.156
 5380.7580  112.0   0.967  0.385E+00  1.270
 5380.7780  606.0   2.661  0.153E-03  6.156
 5380.9030  606.0   1.520  0.528E-03  6.156
 5380.9360  606.0   1.257  0.177E-03  6.156
 5380.9800   57.1   0.917  0.741E-01       
 5380.9810  606.0   1.809  0.516E+00  6.156
 5380.9980  606.0   1.337  0.516E+00  6.156
 5381.0020  606.0   1.740  0.498E+00  6.156
 5381.0150   22.1   1.566  0.130E-01       
 5381.0550  606.0   2.959  0.784E+00  6.156
 5381.1040   27.0   1.956  0.582E-03       
 5381.1330  606.0   1.402  0.319E+00  6.156
 5381.1410  606.0   1.693  0.415E-03  6.156
 5381.1480  606.0   3.137  0.819E+00  6.156
 5381.1820  606.0   1.257  0.177E-03  6.156
 5381.1850  606.0   1.257  0.817E+00  6.156
 5381.2210  606.0   1.809  0.507E+00  6.156
 5381.2270  606.0   1.620  0.923E-01  6.156
 5381.2330  606.0   1.814  0.791E+00  6.156
 5381.2480  606.0   1.584  0.320E-04  6.156
 5381.2520  606.0   1.418  0.319E+00  6.156
 5381.2610   59.1   0.508  0.286E-01       
 5381.2930  606.0   1.809  0.157E-03  6.156
 5381.3120  606.0   1.257  0.806E+00  6.156
 5381.3380  606.0   1.295  0.790E+00  6.156
 5381.3520  606.0   1.809  0.525E+00  6.156
 5381.3570  606.0   1.295  0.277E-03  6.156
 5381.4350  606.0   1.814  0.779E+00  6.156
 5381.4500  606.0   2.746  0.108E-03  6.156
 5381.4600  606.0   1.584  0.786E-04  6.156
 5381.4790  606.0   3.137  0.827E+00  6.156
 5381.4990  606.0   1.521  0.479E-04  6.156
 5381.5030  606.0   3.137  0.810E+00  6.156
 5381.5060  606.0   1.814  0.186E-03  6.156
 5381.5170  606.0   1.809  0.156E-03  6.156
 5381.5590  606.0   1.768  0.303E+00  6.156
 5381.5820  606.0   1.814  0.804E+00  6.156
 5381.6520  606.0   1.584  0.385E-04  6.156
 5381.6550  112.0   1.492  0.222E-03  1.270
 5381.6550  112.0   1.492  0.227E-03  1.270
 5381.6810  606.0   1.584  0.506E-03  6.156
 5381.6960  606.0   1.814  0.186E-03  6.156
 5381.7080  606.0   1.584  0.422E-03  6.156
 5381.7370  606.0   1.584  0.779E-04  6.156
 5381.7500  606.0   2.226  0.201E-03  6.156
 5381.7580  606.0   1.403  0.311E+00  6.156
 5381.7580  606.0   1.584  0.469E-03  6.156
 5381.7680   27.0   4.240  0.929E+00       
 5381.7710  606.0   2.746  0.109E-03  6.156
 5381.8830  606.0   1.521  0.405E-03  6.156
 5381.9060  606.0   2.004  0.108E+01  6.156
 5381.9100   57.1   2.134  0.233E+00       
 5381.9720  606.0   1.584  0.349E-03  6.156
 5381.9850  606.0   1.520  0.666E-04  6.156
 5382.0750  606.0   1.204  0.825E-05  6.156
 5382.0900  606.0   2.004  0.110E+01  6.156
 5382.0960  606.0   2.004  0.108E+01  6.156
 5382.0970  606.0   2.004  0.135E-03  6.156
 5382.2120  606.0   1.204  0.619E-05  6.156
 5382.2200  606.0   1.584  0.402E-04  6.156
 5382.2630  112.0   1.408  0.296E+00  1.270
 5382.2930  606.0   2.004  0.134E-03  6.156
 5382.2950  606.0   1.521  0.122E-04  6.156
 5382.3310   20.0   4.430  0.564E-02       
 5382.3580  606.0   1.117  0.144E-04  6.156
 5382.3910   26.1   5.911  0.319E-03       
 5382.4030  606.0   1.694  0.253E-04  6.156
 5382.4670   28.0   5.363  0.382E+00       
 5382.4750   26.0   4.371  0.106E+00       
 5382.4990   26.1   5.956  0.259E-03       
 5382.5380  606.0   1.117  0.166E-04  6.156
 5382.5800  112.0   1.358  0.139E-01  1.270
 5382.5800  112.0   1.358  0.143E-01  1.270
 5382.5840  112.0   1.408  0.288E+00  1.270
 5382.5890  606.0   1.900  0.194E+00  6.156
 5382.6090  606.0   1.850  0.180E+00  6.156
 5382.7160  112.0   1.360  0.124E-04  1.270
 5382.7200   26.0   5.086  0.585E-03       
 5382.7230  606.0   1.860  0.131E+01  6.156
 5382.7710  606.0   1.549  0.701E-04  6.156
 5382.7730   26.0   3.547  0.265E-04       
 5382.7850  606.0   1.189  0.520E-05  6.156
 5382.8240  606.0   1.549  0.519E-03  6.156
 5382.8250  606.0   1.521  0.315E-03  6.156
 5382.8380  112.0   1.408  0.671E-03  1.270
 5382.8840  606.0   1.254  0.938E+00  6.156
 5382.8840  606.0   1.254  0.261E-03  6.156
 5382.8870  606.0   2.170  0.799E-04  6.156
 5382.9040   28.1   6.473  0.157E-02       
 5382.9130   22.0   1.873  0.789E-02       
 5382.9160  606.0   1.741  0.489E+00  6.156
 5382.9280  606.0   1.827  0.315E+00  6.156
 5382.9280  606.0   1.901  0.189E+00  6.156
 5382.9500  606.0   1.842  0.110E+01  6.156
 5382.9620  606.0   1.694  0.291E-03  6.156
 5382.9740  606.0   1.585  0.335E-04  6.156
 5382.9870   58.1   0.175  0.490E-02       
 5383.0070  606.0   1.900  0.101E-03  6.156
 5383.0080  606.0   1.507  0.941E-04  6.156
 5383.0090  606.0   1.900  0.198E+00  6.156
 5383.0250  606.0   1.254  0.262E-03  6.156
 5383.0390  112.0   0.999  0.110E+00  1.270
 5383.0390  112.0   0.999  0.114E+00  1.270
 5383.0560  606.0   1.254  0.956E+00  6.156
 5383.0580  606.0   1.850  0.108E-03  6.156
 5383.1230  606.0   1.842  0.109E+01  6.156
 5383.1520  606.0   2.170  0.797E-04  6.156
 5383.1730  606.0   1.507  0.569E-03  6.156
 5383.1930  606.0   1.842  0.206E-03  6.156
 5383.2090  606.0   1.521  0.141E-04  6.156
 5383.2150  606.0   1.827  0.309E+00  6.156
 5383.2260  606.0   1.539  0.491E-04  6.156
 5383.2450  606.0   1.741  0.165E-03  6.156
 5383.2790  606.0   1.842  0.112E+01  6.156
 5383.2930  606.0   1.827  0.128E-03  6.156
 5383.3140  606.0   3.264  0.161E-03  6.156
 5383.3180  606.0   1.901  0.101E-03  6.156
 5383.3240  606.0   1.827  0.322E+00  6.156
 5383.3560  606.0   1.842  0.206E-03  6.156
 5383.3600  606.0   1.707  0.254E-04  6.156
 5383.4000  112.0   0.963  0.274E-03  1.270
 5383.4000  112.0   0.963  0.281E-03  1.270
 5383.4080   23.0   2.582  0.383E+00       
 5383.4080   27.0   4.149  0.198E+00       
 5383.4410  606.0   1.585  0.349E-03  6.156
 5383.4790  606.0   1.254  0.923E+00  6.156
 5383.4890  606.0   3.264  0.367E-03  6.156
 5383.5580  606.0   1.827  0.128E-03  6.156
 5383.5630  112.0   1.436  0.405E-04  1.270
 5383.5630  112.0   1.436  0.395E-04  1.270
 5383.5690  606.0   1.539  0.477E-04  6.156
 5383.6020  606.0   1.539  0.396E-03  6.156
 5383.6580  112.0   0.701  0.175E+00  1.270
 5383.6750  606.0   1.860  0.129E+01  6.156
 5383.6850  606.0   0.997  0.225E-04  6.156
 5383.6990  606.0   1.471  0.226E-03  6.156
 5383.7360  606.0   1.707  0.239E-04  6.156
 5383.7380  606.0   1.769  0.296E+00  6.156
 5383.7580  112.0   1.001  0.455E+00  1.270
 5383.7740  606.0   0.997  0.236E-04  6.156
 5383.7880  606.0   1.483  0.219E-03  6.156
 5383.7900  112.0   0.701  0.734E-03  1.270
 5383.8300   60.1   1.121  0.550E-01       
 5383.8530  606.0   1.540  0.310E-03  6.156
 5383.8840  606.0   1.695  0.198E-03  6.156
 5383.8960  606.0   1.860  0.202E-03  6.156
 5383.8980  112.0   1.001  0.114E-03  1.270
 5383.9010  606.0   1.707  0.283E-03  6.156
 5383.9250  606.0   2.207  0.546E-04  6.156
 5383.9590  606.0   2.095  0.445E-04  6.156
 5383.9640  606.0   1.612  0.191E-03  6.156
 5383.9730  606.0   1.539  0.498E-03  6.156
 5383.9740  112.0   1.001  0.119E-03  1.270
 5383.9990  112.0   1.866  0.102E+00  1.270
 5384.0050  606.0   1.539  0.136E-04  6.156
 5384.0180  112.0   1.852  0.371E-01  1.270
 5384.0240   58.1   1.406  0.407E-01       
 5384.1070  606.0   1.483  0.218E-03  6.156
 5384.1140  112.0   1.001  0.470E+00  1.270
 5384.1270  606.0   1.769  0.136E-03  6.156
 5384.1400  112.0   0.701  0.181E+00  1.270
 5384.1530  606.0   1.190  0.723E-05  6.156
 5384.1670  606.0   1.851  0.176E+00  6.156
 5384.1910  606.0   1.603  0.197E-03  6.156
 5384.2150   26.0   3.654  0.371E-04       
 5384.2290  606.0   1.540  0.155E-04  6.156
 5384.2360  606.0   1.742  0.480E+00  6.156
 5384.2380  606.0   1.707  0.195E-03  6.156
 5384.2510  606.0   2.207  0.548E-04  6.156
 5384.2700  606.0   1.612  0.189E-03  6.156
 5384.2820  606.0   2.062  0.101E-03  6.156
 5384.2850  606.0   2.676  0.202E-03  6.156
 5384.2980   25.1   6.493  0.411E-02       
 5384.3040  606.0   1.861  0.127E+01  6.156
 5384.3230  606.0   1.601  0.341E-04  6.156
 5384.3340  606.0   1.707  0.398E-03  6.156
 5384.3800  606.0   1.483  0.170E+00  6.156
 5384.3850  606.0   1.471  0.170E+00  6.156
 5384.3870  606.0   1.586  0.256E-03  6.156
 5384.4020  606.0   1.508  0.482E-03  6.156
 5384.4070  606.0   1.518  0.709E-04  6.156
 5384.4560  606.0   1.048  0.224E-04  6.156
 5384.4610  606.0   1.048  0.243E-04  6.156
 5384.4630  606.0   1.508  0.947E-04  6.156
 5384.4830  112.0   0.723  0.134E+00  1.270
 5384.5120  112.0   0.640  0.493E-03  1.270
 5384.5120  112.0   0.640  0.514E-03  1.270
 5384.5170  606.0   1.861  0.201E-03  6.156
 5384.5220  606.0   2.725  0.210E-03  6.156
 5384.5480  606.0   1.742  0.165E-03  6.156
 5384.5660  606.0   1.508  0.510E-04  6.156
 5384.5840  112.0   0.723  0.883E-03  1.270
 5384.5840  606.0   1.851  0.108E-03  6.156
 5384.6130  606.0   1.518  0.540E-03  6.156
 5384.6270  606.0   2.923  0.919E-04  6.156
 5384.6300   22.0   0.826  0.123E-02       
 5384.6800  112.0   0.459  0.474E-03  1.270
 5384.6830  606.0   1.601  0.326E-04  6.156
 5384.6840  606.0   1.483  0.164E+00  6.156
 5384.7080  606.0   1.612  0.923E-01  6.156
 5384.7670  606.0   1.483  0.176E+00  6.156
 5384.7780  606.0   1.601  0.340E-03  6.156
 5384.8230  606.0   2.923  0.868E+00  6.156
 5384.8870  112.0   0.723  0.140E+00  1.270
 5384.8870   23.1   2.276  0.199E-02       
 5385.0440  606.0   1.472  0.227E-03  6.156
 5385.0550  606.0   1.612  0.880E-01  6.156
 5385.0710  606.0   1.601  0.251E-03  6.156
 5385.0870  606.0   1.603  0.921E-01  6.156
 5385.1230  606.0   1.612  0.967E-01  6.156
 5385.1330   23.0   2.608  0.564E+00       
 5385.1510   40.0   0.519  0.195E+00       
 5385.1790  606.0   1.601  0.452E-03  6.156
 5385.1820  606.0   1.770  0.290E+00  6.156
 5385.2850   24.0   3.845  0.208E-02       
 5385.2870  606.0   2.047  0.658E-04  6.156
 5385.3500  606.0   1.231  0.266E-03  6.156
 5385.3860  606.0   1.508  0.528E-04  6.156
 5385.3920  606.0   2.780  0.227E-03  6.156
 5385.4090  606.0   1.894  0.130E+01  6.156
 5385.4180   27.0   4.259  0.151E+00       
 5385.4470  606.0   1.508  0.406E-03  6.156
 5385.5420  112.0   1.734  0.933E-03  1.270
 5385.5460  606.0   1.770  0.136E-03  6.156
 5385.5500  606.0   3.559  0.921E+00  6.156
 5385.5560  606.0   3.849  0.110E+01  6.156
 5385.5610  606.0   1.894  0.129E+01  6.156
 5385.5753   26.0   3.694  0.107E-02       
 5385.5780  606.0   1.231  0.923E+00  6.156
 5385.5890  606.0   1.604  0.199E-03  6.156
 5385.6020  606.0   1.559  0.870E-04  6.156
 5385.6120   26.0   3.047  0.285E-05       
 5385.6230  606.0   1.559  0.868E-04  6.156
 5385.6280  606.0   1.894  0.199E-03  6.156
 5385.6300   66.1   0.928  0.665E-02       
 5385.6560  606.0   1.472  0.163E+00  6.156
 5385.6600  606.0   1.559  0.273E-03  6.156
 5385.6640  112.0   0.579  0.142E-01  1.270
 5385.6640  112.0   0.579  0.130E-01  1.270
 5385.7190  606.0   1.276  0.282E-03  6.156
 5385.7200  606.0   1.894  0.132E+01  6.156
 5385.7380  606.0   3.849  0.109E+01  6.156
 5385.7440  606.0   2.780  0.229E-03  6.156
 5385.7480  606.0   1.276  0.759E+00  6.156
 5385.7510  112.0   0.608  0.127E-02  1.270
 5385.7720  606.0   1.894  0.199E-03  6.156
 5385.8120  606.0   1.672  0.238E-04  6.156
 5385.8230  606.0   1.819  0.176E+00  6.156
 5385.8300  606.0   1.559  0.355E-03  6.156
 5385.8430  606.0   1.559  0.311E-03  6.156
 5385.8450  606.0   2.317  0.224E-03  6.156
 5385.8490  606.0   2.961  0.905E-04  6.156
 5385.8690  606.0   1.276  0.283E-03  6.156
 5385.8710  606.0   1.276  0.775E+00  6.156
 5385.8790  606.0   1.559  0.600E-04  6.156
 5385.8880   60.1   0.742  0.138E+00       
 5385.9000  606.0   3.849  0.111E+01  6.156
 5385.9420  606.0   3.315  0.293E-03  6.156
 5386.0080  606.0   1.231  0.817E+00  6.156
 5386.0320  606.0   2.063  0.101E-03  6.156
 5386.0470  606.0   2.961  0.775E+00  6.156
 5386.0710  606.0   1.559  0.595E-04  6.156
 5386.0760   26.0   5.010  0.521E-02       
 5386.1150  606.0   1.519  0.445E-03  6.156
 5386.1280  606.0   1.738  0.744E+00  6.156
 5386.1380  112.0   0.893  0.701E-01  1.270
 5386.1380  112.0   0.893  0.726E-01  1.270
 5386.1900  606.0   1.473  0.158E+00  6.156
 5386.2020  606.0   2.740  0.202E-03  6.156
 5386.2100  606.0   1.519  0.717E-04  6.156
 5386.2370  606.0   2.096  0.449E-04  6.156
 5386.3210  606.0   1.519  0.311E-04  6.156
 5386.3330   26.0   4.154  0.210E-01       
 5386.3520  112.0   0.555  0.927E-02  1.270
 5386.3520  112.0   0.555  0.105E-01  1.270
 5386.3560   28.0   3.941  0.236E-02       
 5386.3650  606.0   1.604  0.878E-01  6.156
 5386.3900  606.0   1.276  0.745E+00  6.156
 5386.4410  606.0   2.511  0.178E-03  6.156
 5386.4430  606.0   1.376  0.311E+00  6.156
 5386.4770  606.0   1.672  0.455E-03  6.156
 5386.4810  606.0   1.376  0.249E-03  6.156
 5386.5000   24.0   4.411  0.123E-01       
 5386.5020  606.0   1.487  0.490E-03  6.156
 5386.5090  606.0   1.534  0.976E-04  6.156
 5386.5310  606.0   1.487  0.911E-04  6.156
 5386.5500  606.0   2.740  0.203E-03  6.156
 5386.5530  606.0   2.100  0.145E-03  6.156
 5386.5940  112.0   1.365  0.155E-04  1.270
 5386.6140  112.0   1.707  0.535E-05  1.270
 5386.6190  606.0   2.317  0.222E-03  6.156
 5386.6410  606.0   2.511  0.178E-03  6.156
 5386.6710  606.0   1.534  0.541E-04  6.156
 5386.6900  606.0   2.193  0.161E-03  6.156
 5386.7100  606.0   1.534  0.559E-03  6.156
 5386.7480  606.0   1.534  0.475E-03  6.156
 5386.7580  606.0   3.627  0.106E+01  6.156
 5386.7660  606.0   1.605  0.836E-01  6.156
 5386.7730   58.1   1.212  0.107E+00       
 5386.7870  606.0   1.534  0.971E-04  6.156
 5386.7940  112.0   1.196  0.685E-01  1.270
 5386.7940  112.0   1.196  0.703E-01  1.270
 5386.8420   58.1   0.295  0.955E-02       
 5386.8710  606.0   2.193  0.160E-03  6.156
 5386.9010  606.0   1.303  0.274E-03  6.156
 5386.9340  606.0   1.303  0.516E+00  6.156
 5386.9600   26.0   3.642  0.148E-02       
 5386.9640  606.0   1.534  0.400E-03  6.156
 5386.9650  112.0   0.674  0.122E+00  1.270
 5386.9660  606.0   1.487  0.498E-04  6.156
 5386.9670   24.0   3.369  0.163E+00       
 5387.0570  606.0   1.390  0.242E-03  6.156
 5387.0630   26.1  10.522  0.316E+01       
 5387.0990  606.0   2.146  0.113E-03  6.156
 5387.1070  606.0   1.231  0.180E-03  6.156
 5387.1230  112.0   0.674  0.365E-03  1.270
 5387.1380  606.0   1.231  0.180E-03  6.156
 5387.1730   24.0   4.419  0.877E-02       
 5387.1760  606.0   2.631  0.182E-03  6.156
 5387.2020  606.0   1.390  0.311E+00  6.156
 5387.2030  606.0   1.534  0.558E-04  6.156
 5387.2130  606.0   1.231  0.795E+00  6.156
 5387.2960  606.0   2.048  0.661E-04  6.156
 5387.3170  606.0   2.146  0.113E-03  6.156
 5387.3190  606.0   1.519  0.331E-04  6.156
 5387.3260  606.0   1.390  0.242E-03  6.156
 5387.3900  606.0   1.231  0.806E+00  6.156
 5387.4140  606.0   1.519  0.364E-03  6.156
 5387.4460  606.0   1.559  0.311E-04  6.156
 5387.4690  606.0   3.213  0.412E-03  6.156
 5387.4804   26.0   4.143  0.925E-02       
 5387.4900  606.0   2.999  0.619E+00  6.156
 5387.4940  112.0   0.674  0.126E+00  1.270
 5387.5010  606.0   1.321  0.268E-03  6.156
 5387.5170  606.0   1.390  0.319E+00  6.156
 5387.5450  606.0   3.062  0.838E+00  6.156
 5387.5620   24.0   3.368  0.117E+00       
 5387.5740  606.0   1.321  0.516E+00  6.156
 5387.5910  606.0   1.673  0.256E-04  6.156
 5387.6250  606.0   1.321  0.269E-03  6.156
 5387.6260   23.0   1.931  0.281E-01       
 5387.6520   26.0   4.796  0.132E-04       
 5387.6610  606.0   3.213  0.193E-03  6.156
 5387.7180  606.0   3.062  0.831E+00  6.156
 5387.7300  112.0   0.525  0.100E-02  1.270
 5387.7330  606.0   1.376  0.250E-03  6.156
 5387.7580  606.0   3.071  0.300E+00  6.156
 5387.7780  606.0   1.321  0.528E+00  6.156
 5387.8310  606.0   1.868  0.185E+00  6.156
 5387.8880  606.0   3.062  0.846E+00  6.156
 5387.8950  112.0   1.321  0.251E+00  1.270
 5387.9160  606.0   3.717  0.971E+00  6.156
 5387.9220  112.0   0.504  0.199E-02  1.270
 5387.9220  112.0   0.504  0.212E-02  1.270
 5387.9470  606.0   1.970  0.108E+01  6.156
 5387.9520  606.0   2.263  0.209E-03  6.156
 5387.9690  606.0   1.756  0.107E+01  6.156
 5387.9720   26.0   4.991  0.288E-02       
 5387.9870  606.0   1.559  0.504E-03  6.156
 5387.9880  606.0   2.101  0.145E-03  6.156
 5388.0140  606.0   1.256  0.730E+00  6.156
 5388.0160  606.0   1.101  0.152E-04  6.156
 5388.0210   26.1  10.452  0.202E+00       
 5388.0320  606.0   3.247  0.360E-03  6.156
 5388.0550  606.0   1.391  0.302E+00  6.156
 5388.0580  606.0   1.970  0.107E+01  6.156
 5388.0650  606.0   1.734  0.290E+00  6.156
 5388.1060  606.0   2.263  0.207E-03  6.156
 5388.1360  606.0   1.685  0.254E-04  6.156
 5388.1470  606.0   1.970  0.136E-03  6.156
 5388.1480  606.0   1.304  0.274E-03  6.156
 5388.1520  606.0   1.101  0.129E-04  6.156
 5388.1700  606.0   1.869  0.181E+00  6.156
 5388.1830  606.0   1.820  0.172E+00  6.156
 5388.1880  606.0   1.673  0.311E-03  6.156
 5388.2060  606.0   3.247  0.181E-03  6.156
 5388.2220  606.0   1.970  0.108E+01  6.156
 5388.2350  606.0   1.322  0.504E+00  6.156
 5388.2390  606.0   1.376  0.302E+00  6.156
 5388.2510  606.0   1.970  0.136E-03  6.156
 5388.2570  606.0   1.868  0.189E+00  6.156
 5388.2570   60.1   1.264  0.513E-01       
 5388.2710  606.0   1.868  0.106E-03  6.156
 5388.2830   23.0   2.565  0.252E+00       
 5388.2910   41.0   1.121  0.708E-02       
 5388.3410   28.0   1.935  0.325E-03       
 5388.3490  606.0   1.766  0.498E+00  6.156
 5388.3790  606.0   1.232  0.941E+00  6.156
 5388.3880   39.0   1.919  0.389E-01       
 5388.4110  112.0   1.763  0.935E-03  1.270
 5388.4190    7.0  12.126  0.977E-02       
 5388.4260  606.0   1.304  0.503E+00  6.156
 5388.4360  606.0   1.232  0.266E-03  6.156
 5388.4850  112.0   1.287  0.156E-01  1.270
 5388.4850  112.0   1.287  0.152E-01  1.270
 5388.5090  606.0   1.685  0.237E-04  6.156
 5388.5090  606.0   1.468  0.101E-03  6.156
 5388.5140  606.0   1.232  0.909E+00  6.156
 5388.5240   23.0   3.299  0.102E-02       
 5388.5440   26.1   7.604  0.855E-03       
 5388.5440   25.0   3.373  0.150E-01       
 5388.5560   23.0   2.578  0.281E-04       
 5388.5770  606.0   1.869  0.106E-03  6.156
 5388.5900  112.0   0.936  0.357E+00  1.270
 5388.5910  606.0   1.766  0.489E+00  6.156
 5388.6050  112.0   1.321  0.701E-03  1.270
 5388.6080   24.1  10.744  0.125E-01       
 5388.6110   18.1  22.803  0.537E-02       
 5388.6410  606.0   1.700  0.480E+00  6.156
 5388.6570  606.0   1.820  0.113E-03  6.156
 5388.6650   42.0   3.881  0.242E+00       
 5388.6660  606.0   3.317  0.290E-03  6.156
 5388.6730  606.0   1.766  0.162E-03  6.156
 5388.6820   13.1  15.048  0.955E-02       
 5388.6850  606.0   2.925  0.919E-04  6.156
 5388.7130  606.0   1.685  0.302E-03  6.156
 5388.7220  606.0   1.766  0.507E+00  6.156
 5388.7240  112.0   0.936  0.124E-03  1.270
 5388.7570   26.0   5.330  0.299E-08       
 5388.7570   26.0   5.330  0.163E-08       
 5388.8300   28.0   3.796  0.665E-03       
 5388.8320  112.0   1.448  0.175E-03  1.270
 5388.8320  112.0   1.448  0.186E-03  1.270
 5388.8410  606.0   1.377  0.293E+00  6.156
 5388.8550  606.0   1.496  0.104E-03  6.156
 5388.8550   24.1  11.055  0.182E-02       
 5388.8750  606.0   2.925  0.858E+00  6.156
 5388.8810   26.1  11.409  0.289E-06       
 5388.8910   26.0   4.733  0.107E-05       
 5388.8960   26.1  12.388  0.413E-08       
 5388.8980  606.0   1.766  0.162E-03  6.156
 5388.9350  112.0   0.936  0.129E-03  1.270
 5388.9380   14.0   4.930  0.507E-05       
 5388.9470    7.0  11.838  0.575E-03       
 5388.9530   26.0   5.086  0.513E-05       
 5388.9630  606.0   1.029  0.207E-04  6.156
 5388.9770   24.1  10.768  0.352E+00       
 5388.9820  606.0   1.597  0.208E-03  6.156
 5388.9900  606.0   1.542  0.739E-04  6.156
 5388.9910  606.0   3.317  0.266E-03  6.156
 5388.9970   26.1  11.740  0.142E-03       
 5389.0020  606.0   1.674  0.206E-03  6.156
 5389.0330   26.1  10.600  0.501E-01       
 5389.0470  606.0   1.685  0.202E-03  6.156
 5389.0490  112.0   0.709  0.570E-03  1.270
 5389.0490  112.0   0.709  0.551E-03  1.270
 5389.0510   26.0   5.330  0.191E-08       
 5389.0580   26.1   7.139  0.205E-04       
 5389.0610   22.1   7.866  0.124E-02       
 5389.0670  606.0   3.072  0.297E+00  6.156
 5389.0690  112.0   0.936  0.371E+00  1.270
 5389.0780  606.0   1.029  0.227E-04  6.156
 5389.0780   69.1   4.938  0.302E-01       
 5389.0850  606.0   1.790  0.302E+00  6.156
 5389.0870  112.0   1.321  0.244E+00  1.270
 5389.0940  606.0   1.560  0.328E-04  6.156
 5389.1030  606.0   1.496  0.463E-03  6.156
 5389.1280   23.0   3.286  0.161E-02       
 5389.1300   22.0   3.708  0.845E-03       
 5389.1460   26.1  11.270  0.136E-08       
 5389.1460   24.0   4.778  0.122E-02       
 5389.1490  606.0   1.497  0.104E-03  6.156
 5389.1510  606.0   1.685  0.435E-03  6.156
 5389.1510  606.0   1.304  0.491E+00  6.156
 5389.1510   22.0   3.583  0.113E+01       
 5389.1690   22.0   0.813  0.124E-02       
 5389.2080  606.0   1.542  0.335E-04  6.156
 5389.2260  606.0   1.542  0.528E-03  6.156
 5389.2320  606.0   1.542  0.437E-03  6.156
 5389.2330  606.0   1.757  0.106E+01  6.156
 5389.2470   26.0   4.956  0.785E-03       
 5389.2490  606.0   1.542  0.730E-04  6.156
 5389.2660  606.0   1.497  0.398E-03  6.156
 5389.2660  606.0   1.597  0.206E-03  6.156
 5389.3010   69.1   4.355  0.631E-02       
 5389.3140   27.0   3.252  0.192E-04       
 5389.3300  606.0   1.469  0.101E-03  6.156
 5389.3370   72.0   1.114  0.617E-02       
 5389.3500  606.0   3.448  0.316E-03  6.156
 5389.3530  606.0   3.000  0.613E+00  6.156
 5389.3720  606.0   1.791  0.296E+00  6.156
 5389.3770   26.1  10.758  0.313E-04       
 5389.3990   26.1  11.662  0.259E-02       
 5389.4030   24.0   4.532  0.953E-01       
 5389.4230  606.0   2.940  0.823E+00  6.156
 5389.4270   24.1  12.049  0.167E-03       
 5389.4300   21.1   4.836  0.314E-02       
 5389.4340   24.0   2.983  0.207E-06       
 5389.4500   28.1  12.553  0.363E-02       
 5389.4660  606.0   1.790  0.133E-03  6.156
 5389.4770   24.1  12.049  0.897E-04       
 5389.4790   26.0   4.415  0.440E+00       
 5389.4840  606.0   1.790  0.309E+00  6.156
 5389.4860  606.0   1.757  0.215E-03  6.156
 5389.4890   26.0   5.330  0.607E-08       
 5389.4890   26.0   5.330  0.335E-08       
 5389.5000  606.0   1.590  0.214E-03  6.156
 5389.5010   64.0   1.311  0.570E+00       
 5389.5130  606.0   1.497  0.646E-04  6.156
 5389.5140  606.0   1.542  0.359E-03  6.156
 5389.5810  606.0   1.469  0.469E-03  6.156
 5389.5810   66.1   0.000  0.341E-02       
 5389.5880  606.0   1.560  0.369E-03  6.156
 5389.6250   25.1   6.658  0.555E-07       
 5389.6380  606.0   1.821  0.168E+00  6.156
 5389.6680  606.0   3.448  0.292E-03  6.156
 5389.6890  606.0   3.448  0.320E-03  6.156
 5389.7290  606.0   1.791  0.133E-03  6.156
 5389.7390  112.0   0.547  0.240E-02  1.270
 5389.7390  112.0   0.547  0.254E-02  1.270
 5389.7560  606.0   1.542  0.354E-04  6.156
 5389.7650   26.0   5.064  0.303E-03       
 5389.7870  606.0   1.463  0.235E-03  6.156
 5389.7950  606.0   1.597  0.834E-01  6.156
 5389.8000   26.1  11.270  0.115E-08       
 5389.8080   18.1  24.316  0.182E-01       
 5389.8090   26.0   4.446  0.271E-03       
 5389.8240  606.0   3.448  0.289E-03  6.156
 5389.8420  606.0   1.206  0.806E+00  6.156
 5389.8450   69.1   3.934  0.145E-02       
 5389.8450   70.1   4.264  0.105E+00       
 5389.8470   92.0   1.283  0.131E+00       
 5389.8530  112.0   1.055  0.296E-03  1.270
 5389.8530  112.0   1.055  0.303E-03  1.270
 5389.9050  606.0   2.122  0.739E-04  6.156
 5389.9470   28.1  14.516  0.189E-02       
 5389.9530   18.1  24.846  0.501E-03       
 5389.9530   18.1  24.846  0.275E-01       
 5389.9590   22.1   3.124  0.146E-03       
 5389.9740   26.1  12.388  0.143E-07       
 5389.9750   26.1  12.388  0.378E-08       
 5389.9760   25.1   7.382  0.194E-02       
 5389.9880   22.0   1.873  0.502E-01       
 5389.9930  606.0   1.765  0.756E+00  6.156


==> atm_strg.dat <==
 5115.3890  28.0  3.834  0.776E+00
 5121.6390  26.0  4.283  0.155E+00
 5123.7190  26.0  1.011  0.855E-03
 5124.0720  22.0  1.502  0.828E+00
 5125.1120  26.0  4.220  0.724E+00
 5127.3580  26.0  0.915  0.550E-03
 5129.1520  22.1  1.892  0.575E-01
 5129.3700  28.0  3.679  0.234E+00
 5131.4680  26.0  2.223  0.400E-02
 5133.6810  26.0  4.178  0.138E+01
 5137.0700  28.0  1.676  0.102E-01
 5137.3820  26.0  4.178  0.398E+00
 5139.2510  26.0  2.998  0.182E+00
 5139.4620  26.0  2.940  0.310E+00
 5141.7390  26.0  2.424  0.109E-01
 5142.4940  26.0  4.301  0.182E+00
 5142.5410  26.0  4.256  0.482E+00
 5142.7750  28.0  3.706  0.587E+00
 5142.9285  26.0  0.958  0.832E-03
 5146.4800  28.0  3.706  0.871E+00
 5148.2290  26.0  4.256  0.571E+00
 5150.8380  26.0  0.990  0.993E-03
 5151.9100  26.0  1.011  0.476E-03
 5162.2729  26.0  4.178  0.120E+01
 5165.4100  26.0  4.220  0.290E+00
 5166.2810  26.0  0.000  0.800E-04
 5167.3210  12.0  2.709  0.160E-00
 5167.4870  26.0  1.485  0.200E-01
 5168.8970  26.0  0.052  0.107E-03
 5169.0330  26.1  2.891  0.562E-01
 5195.4720  26.0  4.220  0.820E+00
 5196.0590  26.0  4.256  0.170E+00
 5197.5770  26.1  3.230  0.449E-02
 5198.7110  26.0  2.223  0.733E-02
 5202.3350  26.0  2.176  0.145E-01
 5204.5110  24.0  0.941  0.619E+00
 5204.5820  26.0  0.087  0.466E-04 
 5206.0370  24.0  0.941  0.104E+01
 5208.4250  24.0  0.941  0.144E+01
 5208.5930  26.0  3.241  0.127E+00
 5210.3850  22.0  0.048  0.131E+00
 5215.1790  26.0  3.266  0.135E+00
 5216.2740  26.0  1.608  0.708E-02
 5217.3890  26.0  3.211  0.851E-01
 5364.8580  26.0  4.445  0.169E+01
 5365.3990  26.0  3.573  0.750E-01
 5367.4660  26.0  4.415  0.220E+01
 5369.9580  26.0  4.371  0.280E+01
 5371.4890  26.0  0.958  0.226E-01
 5383.3690  26.0  4.312  0.442E+01


==> cfe_3reg.dat <==
 HD101484   -0.26  0.06  -0.27  0.06  -0.28  0.13
 HD102928   -0.15  0.05  -0.16  0.07  -0.11  0.14
 HD10307    -0.07  0.04  -0.06  0.04  -0.10  0.08
 HD10476     0.00  0.02   0.03  0.02   0.01  0.08
 HD104979   -0.05  0.03               -0.01  0.09
 HD106714   -0.24  0.05  -0.22  0.06  -0.30  0.12
 HD10780    -0.09  0.02  -0.04  0.02  -0.06  0.07
 HD109358   -0.02  0.04   0.01  0.05   0.04  0.07
 HD10975    -0.22  0.04  -0.22  0.05  -0.27  0.11
 HD110024   -0.21  0.05  -0.23  0.06  -0.20  0.13
 HD114357                -0.03  0.06             
 HD11559    -0.27  0.07  -0.31  0.07  -0.32  0.16
 HD116292   -0.18  0.04  -0.16  0.04  -0.23  0.12
 HD117176   -0.05  0.02  -0.04  0.03  -0.15  0.07
 HD117304   -0.15  0.05  -0.16  0.06  -0.15  0.12
 HD11749    -0.12  0.04  -0.14  0.05  -0.14  0.12
 HD119126   -0.23  0.05  -0.20  0.06  -0.18  0.12
 HD11949    -0.19  0.05  -0.21  0.05  -0.25  0.11
 HD120164   -0.17  0.05  -0.17  0.06  -0.19  0.13
 HD120420   -0.20  0.05  -0.21  0.05  -0.23  0.11
 HD12051    -0.03  0.03  -0.02  0.03  -0.07  0.10
 HD121370                              0.08  0.16
 HD12235     0.02  0.05   0.03  0.05   0.00  0.09
 HD12846                  0.02  0.06             
 HD12929     0.01  0.06  -0.02  0.07  -0.05  0.16
 HD133208   -0.22  0.05  -0.23  0.06  -0.28  0.12
 HD135599   -0.05  0.03  -0.02  0.03   0.05  0.07
 HD136138   -0.13  0.06  -0.12  0.06  -0.14  0.14
 HD136202   -0.04  0.06  -0.04  0.06  -0.07  0.07
 HD136512   -0.09  0.03  -0.08  0.04  -0.10  0.11
 HD137759   -0.12  0.10                          
 HD138852   -0.21  0.05  -0.20  0.05  -0.18  0.11
 HD140538   -0.12  0.05  -0.12  0.05  -0.12  0.09
 HD142091   -0.16  0.04  -0.18  0.06  -0.21  0.12
 HD14214    -0.02  0.05   0.00  0.04  -0.06  0.08
 HD142373                              0.09  0.09
 HD143761    0.00  0.04   0.03  0.04   0.02  0.07
 HD146233   -0.08  0.04  -0.08  0.04  -0.06  0.07
 HD148856   -0.17  0.04  -0.19  0.05  -0.24  0.12
 HD150997   -0.20  0.04  -0.19  0.04  -0.25  0.10
 HD152224   -0.16  0.05  -0.19  0.05             
 HD154931   -0.03  0.05   0.02  0.06  -0.06  0.09
 HD15596    -0.07  0.04  -0.11  0.04  -0.06  0.09
 HD15755    -0.17  0.06  -0.19  0.05  -0.12  0.13
 HD15779    -0.17  0.04  -0.19  0.05  -0.19  0.12
 HD159353   -0.18  0.05  -0.17  0.06  -0.18  0.13
 HD161178   -0.17  0.04  -0.17  0.05             
 HD161797A   0.01  0.03   0.01  0.04  -0.07  0.10
 HD162076   -0.16  0.05  -0.17  0.06  -0.27  0.14
 HD163183                             -0.07  0.14
 HD16397     0.01  0.05   0.07  0.05             
 HD163993   -0.16  0.06  -0.18  0.06  -0.21  0.15
 HD16400    -0.19  0.06  -0.20  0.07  -0.24  0.15
 HD168653   -0.12  0.04  -0.16  0.05  -0.15  0.13
 HD168723   -0.17  0.05  -0.15  0.04  -0.18  0.11
 HD170693   -0.13  0.09  -0.15  0.08   0.04  0.10
 HD17361    -0.07  0.06  -0.09  0.07             
 HD176841   -0.06  0.05  -0.02  0.05  -0.04  0.10
 HD178428   -0.01  0.03   0.01  0.04  -0.04  0.09
 HD180711   -0.19  0.06  -0.19  0.06  -0.23  0.13
 HD182572    0.02  0.04   0.01  0.04  -0.07  0.11
 HD1835     -0.13  0.05  -0.12  0.05  -0.07  0.10
 HD184499                              0.14  0.10
 HD185144    0.00  0.03   0.03  0.03   0.12  0.08
 HD185351   -0.12  0.04  -0.13  0.04  -0.10  0.12
 HD185644   -0.13  0.12  -0.14  0.09             
 HD186408   -0.08  0.07  -0.04  0.07  -0.01  0.13
 HD18757     0.04  0.03   0.07  0.03   0.15  0.06
 HD187691                -0.10  0.06  -0.15  0.09
 HD190771   -0.08  0.04  -0.07  0.04  -0.12  0.08
 HD191026   -0.08  0.03  -0.08  0.03  -0.05  0.10
 HD19270    -0.03  0.05  -0.03  0.06  -0.06  0.16
 HD192787   -0.20  0.05  -0.21  0.05  -0.31  0.12
 HD196134   -0.23  0.05  -0.20  0.04  -0.14  0.10
 HD197076A  -0.09  0.04  -0.11  0.05  -0.11  0.07
 HD19787    -0.15  0.05  -0.17  0.06  -0.17  0.15
 HD197989   -0.16  0.05  -0.17  0.05  -0.17  0.12
 HD198149   -0.07  0.03  -0.06  0.03  -0.06  0.09
 HD19845    -0.16  0.06  -0.18  0.07  -0.23  0.18
 HD199870   -0.17  0.05  -0.21  0.06  -0.25  0.13
 HD199960   -0.04  0.03  -0.04  0.03   0.06  0.06
 HD200790                -0.03  0.08  -0.01  0.09
 HD202109   -0.09  0.05  -0.06  0.06  -0.13  0.15
 HD205435   -0.21  0.05  -0.21  0.05  -0.25  0.11
 HD206374   -0.07  0.03  -0.08  0.04  -0.09  0.08
 HD206860                -0.02  0.08  -0.09  0.11
 HD20791    -0.23  0.05  -0.26  0.06  -0.28  0.14
 HD208313    0.02  0.05   0.08  0.03   0.26  0.07
 HD209458                             -0.08  0.07
 HD212496   -0.14  0.04  -0.17  0.05  -0.14  0.10
 HD212943   -0.07  0.04  -0.06  0.04  -0.02  0.10
 HD216131   -0.25  0.05  -0.24  0.05  -0.32  0.12
 HD216228   -0.14  0.05  -0.16  0.06  -0.13  0.13
 HD217014   -0.04  0.03  -0.04  0.03  -0.07  0.06
 HD218059                              0.06  0.11
 HD218209   -0.08  0.04   0.06  0.03   0.09  0.09
 HD218868   -0.05  0.03  -0.04  0.03  -0.09  0.07
 HD221345   -0.03  0.04  -0.05  0.04   0.04  0.10
 HD221354    0.07  0.02   0.09  0.02   0.08  0.07
 HD221585   -0.01  0.03  -0.02  0.04  -0.07  0.10
 HD221851   -0.02  0.03  -0.01  0.03   0.07  0.07
 HD222143   -0.09  0.05  -0.12  0.06  -0.17  0.08
 HD222404    0.01  0.04  -0.02  0.05  -0.08  0.14
 HD224465   -0.01  0.02  -0.00  0.02  -0.04  0.06
 HD22484    -0.05  0.06  -0.03  0.06   0.01  0.08
 HD225216   -0.13  0.05  -0.13  0.07  -0.14  0.15
 HD24496    -0.08  0.05  -0.06  0.05  -0.15  0.12
 HD25602    -0.12  0.04  -0.13  0.04  -0.09  0.12
 HD25604    -0.16  0.05  -0.17  0.05  -0.18  0.14
 HD25825                              -0.01  0.12
 HD26546    -0.17  0.06  -0.19  0.08  -0.21  0.17
 HD26659    -0.27  0.06  -0.28  0.07  -0.30  0.11
 HD26755    -0.12  0.10                          
 HD27348    -0.21  0.06  -0.21  0.07  -0.27  0.15
 HD27371    -0.14  0.04  -0.15  0.05  -0.21  0.14
 HD27697    -0.14  0.06  -0.17  0.08  -0.02  0.16
 HD28305    -0.12  0.05  -0.15  0.07  -0.17  0.17
 HD28307    -0.16  0.06  -0.19  0.06  -0.32  0.16
 HD28344    -0.11  0.06  -0.10  0.06  -0.04  0.09
 HD2910     -0.07  0.04  -0.09  0.06  -0.15  0.14
 HD29587     0.03  0.06   0.07  0.06   0.10  0.10
 HD30557    -0.22  0.05  -0.23  0.06  -0.25  0.13
 HD33419    -0.15  0.10  -0.17  0.11             
 HD34559    -0.23  0.05  -0.26  0.06  -0.28  0.12
 HD35369    -0.22  0.04  -0.20  0.04  -0.28  0.10
 HD3546     -0.07  0.03  -0.08  0.03  -0.09  0.08
 HD3651      0.00  0.03   0.02  0.03             
 HD37160    -0.02  0.03  -0.03  0.03   0.09  0.07
 HD37638                 -0.26  0.04  -0.32  0.10
 HD38230     0.06  0.03   0.09  0.03   0.13  0.07
 HD38529     0.01  0.04  -0.00  0.04  -0.12  0.09
 HD38858    -0.11  0.04  -0.04  0.04   0.02  0.07
 HD39587    -0.05  0.07  -0.03  0.07  -0.14  0.12
 HD40801    -0.06  0.04  -0.07  0.05  -0.07  0.13
 HD42807    -0.07  0.03  -0.03  0.03  -0.07  0.06
 HD43587                 -0.05  0.04  -0.02  0.07
 HD45067                 -0.07  0.06  -0.09  0.08
 HD45415    -0.20  0.06  -0.22  0.07  -0.19  0.15
 HD4614                  -0.00  0.05   0.02  0.07
 HD46374    -0.06  0.09  -0.08  0.11             
 HD47138    -0.24  0.06  -0.23  0.06  -0.29  0.11
 HD47366    -0.19  0.06  -0.21  0.05  -0.20  0.12
 HD48432    -0.24  0.06  -0.26  0.06  -0.30  0.12
 HD5395     -0.11  0.03  -0.10  0.03  -0.07  0.08
 HD57006                 -0.00  0.10  -0.02  0.11
 HD58207    -0.13  0.05  -0.13  0.06  -0.22  0.14
 HD59747    -0.02  0.04   0.01  0.03   0.10  0.06
 HD60986    -0.28  0.06  -0.31  0.06  -0.37  0.12
 HD61363    -0.17  0.05  -0.17  0.06  -0.20  0.13
 HD61935    -0.16  0.05  -0.18  0.06  -0.14  0.14
 HD62509    -0.23  0.06  -0.26  0.07  -0.32  0.16
 HD65066    -0.17  0.09  -0.18  0.10             
 HD65345    -0.33  0.06               -0.36  0.12
 HD68375    -0.27  0.05  -0.26  0.05  -0.31  0.10
 HD693                                 0.03  0.12
 HD70523    -0.01  0.04  -0.01  0.05   0.05  0.11
 HD72905                 -0.05  0.10  -0.09  0.12
 HD72945    -0.01  0.04               -0.11  0.07
 HD73017    -0.11  0.04  -0.12  0.04  -0.11  0.09
 HD76151    -0.06  0.04  -0.04  0.04  -0.07  0.09
 HD76291    -0.05  0.06  -0.08  0.07   0.00  0.12
 HD76813    -0.28  0.05               -0.32  0.10
 HD78235    -0.22  0.05  -0.25  0.06  -0.29  0.12
 HD7924      0.01  0.03   0.04  0.03   0.16  0.07
 HD81688    -0.09  0.04  -0.08  0.04  -0.15  0.11
 HD83240    -0.17  0.06  -0.19  0.06             
 HD89269    -0.07  0.03  -0.06  0.03  -0.03  0.06
 HD9408     -0.10  0.03  -0.10  0.04  -0.11  0.09
 HD95128    -0.02  0.04  -0.02  0.05  -0.10  0.07
 HD9562     -0.02  0.04  -0.03  0.04  -0.04  0.08
 HD95808    -0.34  0.07               -0.37  0.13
 HD9826                  -0.04  0.10  -0.04  0.12

